Joint Probabilistic and Geometric Constellation Shaping for Complexity-Constrained Direct Detection Optical Systems

We evaluate joint probabilistic and geometric constellation shaping via reinforcement learning for complexity-constrained joint equalization and demodulation of direct detection optical signals. We demonstrate the proposed technique in a simulated 56 GBd, 2.2 km C-band direct-detection system, demonstrating its effectiveness for complexity-constrained receivers.

==> figures/data/pareto_2_15_inf.dat <==
x	mean	y_q_minus	y_q_plus
1.0	0.936771692633629	0.9198921397328378	0.939388394355774
1.254537879703257	0.9536043479912725	0.9419553841315023	0.9559018880258936
1.5738652916103437	0.9704370033489172	0.960826676348278	0.972415381696013
1.9744736258753892	0.9872696587065626	0.9755147669737626	0.9889288753661326
2.4770519561357127	0.9914964897461406	0.9854970537086866	0.9924244061525578
3.1075555089653024	0.9946828812046222	0.9934212998014402	0.9949344729110974
3.8985460992775063	0.9960580487441938	0.9941278364617535	0.9962065019353352
4.890873757313007	0.9971976281556995	0.9966094662113578	0.99735762331679
6.135786393395762	0.9983322368137987	0.9977229298522884	0.9984606129089415
7.697576452282813	0.998720295500935	0.9985648856667211	0.9987593361900083
9.6569012413006	0.9989752495400495	0.9987445404554509	0.9990406493101539
12.114948407765006	0.9992291354702405	0.9989120577899986	0.9993167146618145
15.198661688191859	0.9994186208428374	0.999015884000202	0.9994732017535034
19.067296808631337	0.9995951624107662	0.9994250733034905	0.9996296888451923
23.92064610997305	0.9997209017283698	0.9995991895023622	0.9997414545579854
30.009356651937548	0.9997474343463473	0.999694209159692	0.9997632626494747
37.64787466538056	0.9997546179548253	0.9997123662774755	0.999771344822315
47.2306848580405	0.9997601802179407	0.9997196684443926	0.9997794269951554
59.25268323873885	0.9997684562864344	0.9997420999971011	0.9997875091679957
74.33473559705618	0.9997767323549281	0.9997645315498094	0.9997955913408362
93.25574158423308	0.9997901912828556	0.9997873678558691	0.9998036735136765
116.99286031723861	0.9998155215065211	0.9998079857893737	0.9998218468201983
146.77197492280783	0.999866196578277	0.9998315734073687	0.9998901796052332
184.13100221951896	0.9999237527377696	0.9998375424023535	0.9999329444063023
230.999317112111	0.9999285508234774	0.9998958448179142	0.9999333587852969
289.797393502728	0.9999298637335307	0.9999050346170142	0.9999337731642913
363.56180758844283	0.9999306007314346	0.9999077651177399	0.9999341875432859
456.10205923308894	0.9999313098854706	0.999909462771064	0.9999346019222803
572.1973103185687	0.9999319738230646	0.9999111604243881	0.9999350163012749
717.8432004589637	0.9999326342179228	0.9999122111542611	0.9999354306802694
900.5614866631884	0.9999332946127844	0.9999126965075051	0.9999358450592639
1129.7884980208494	0.9999339643053604	0.9999131818607492	0.9999362594382584
1417.3624668202035	0.9999347197377599	0.9999180026003106	0.9999366738172529
1778.134903895596	0.9999354751701562	0.9999244531849011	0.9999370881962474
2230.7375921595353	0.9999361830910165	0.9999274852860762	0.9999374747276306
2798.5448090421723	0.9999367067038549	0.9999318283360881	0.9999374747276306
3510.880470990323	0.9999369208097426	0.9999344944953918	0.9999374747276306
4404.532541967772	0.9999369457751145	0.9999344944953918	0.9999374747276306
5525.652916284251	0.9999369707404863	0.9999344944953918	0.9999374747276306
6932.1408935713625	0.9999369957058581	0.9999344944953918	0.9999374747276306
8696.633338425258	0.9999370206712301	0.9999344944953918	0.9999374747276306
10910.25594894467	0.9999370456366019	0.9999344944953918	0.9999374747276306
13687.329365208905	0.9999370706019738	0.9999344944953918	0.9999374747276306
17171.273160629324	0.9999370955673461	0.9999344944953918	0.9999374747276306
21542.01262274133	0.9999371176958084	0.9999344944953918	0.9999374747276306
27025.270840274738	0.9999371176958084	0.9999344944953918	0.9999374747276306
33904.22597836449	0.9999371176958084	0.9999344944953918	0.9999374747276306
42534.13577187751	0.9999371176958084	0.9999344944953918	0.9999374747276306
53360.68450626161	0.9999371176958084	0.9999344944953918	0.9999374747276306
66942.99999999994	0.9999371176958084	0.9999344944953918	0.9999374747276306


==> figures/data/pareto_2_25_inf.dat <==
x	mean	y_q_minus	y_q_plus
1.0	0.9525954818725586	0.9494250893592835	0.9530849456787108
1.234990821929987	0.9633354056640288	0.9602125950670334	0.964142192397481
1.525202330251305	0.9740753294555021	0.9688559607400837	0.9751994391162512
1.8836108794465904	0.9848152532469718	0.9767414682707702	0.9862566858350214
2.32624214820401	0.9927001984010262	0.9878184278015884	0.9933905852469522
2.8728877026186495	0.9978453393578472	0.9962598317475607	0.9983781096781423
3.547989945169558	0.999235545634353	0.9976825936805782	0.9996584380314161
4.3817350185842825	0.9998204304777977	0.9993390380918151	0.9998908306860176
5.411402532080809	0.9998480211466139	0.9995240936938681	0.9998994489013547
6.683032460888491	0.9998658455859877	0.9996328236891008	0.9999080671166918
8.25348375185746	0.9998866285535855	0.9998008190937601	0.9999166853320288
10.192976682492237	0.9999159555370979	0.9999095627419406	0.999925303547366
12.588232651024285	0.9999442093031891	0.9999304395160811	0.9999461481011703
15.54635178833438	0.9999585657428061	0.9999336081086931	0.9999628676242921
19.199601773087796	0.9999618606735229	0.9999367767013052	0.9999683938476644
23.711331974474135	0.9999646441175939	0.9999399452939174	0.9999739200710367
29.28327736421059	0.9999675435350661	0.9999467241270884	0.999979446294409
36.16457878083022	0.999970532812813	0.9999503527581578	0.9999849725177814
44.66292287328927	0.9999825613854483	0.9999743829017912	0.9999904987411536
55.158299829079134	0.9999897459410941	0.9999811239417489	0.9999921924150993
68.1199940421751	0.9999903183817441	0.9999827685063903	0.9999926648253882
84.12756743201167	0.9999908908223955	0.9999844130710319	0.9999931372356772
103.89677364983045	0.9999922121936473	0.9999878169821133	0.9999936096459661
128.31156188567792	0.9999928163641049	0.9999879274023324	0.999994082056255
158.4636012763139	0.9999932475354685	0.9999887079141309	0.9999945544665438
195.70109318622065	0.9999938008454713	0.9999903613705364	0.9999950268768328
241.68905392664757	0.9999942875147202	0.9999908796935207	0.9999954992871217
298.4837633603514	0.9999947735243774	0.9999913277143829	0.9999959716974106
368.62470824515617	0.9999952595340327	0.9999917757352453	0.9999964441076996
455.248131419387	0.9999957455436891	0.9999922219398312	0.9999969165179885
562.2272640037195	0.999996231553347	0.9999926305720755	0.9999973889282774
694.3455108834012	0.9999967223885246	0.9999937052501847	0.9999976754188538
857.5103331892883	0.9999968369107893	0.9999937995491249	0.9999976754188538
1059.0173911988961	0.9999969514330536	0.999993893848065	0.9999976754188538
1307.8767583948752	0.9999970659553173	0.9999939881470051	0.9999976754188538
1615.2157928332138	0.9999971326132399	0.9999940824459453	0.9999976754188538
1994.7766795853863	0.999997164188829	0.9999941767448854	0.9999976754188538
2463.530891087926	0.9999971957644188	0.9999942710438255	0.9999976754188538
3042.4380400345913	0.9999972319317776	0.9999945184017702	0.9999976754188538
3757.383055733378	0.9999972790918319	0.9999951321828545	0.9999976754188538
4640.333588305971	0.9999973259107862	0.9999957459639389	0.9999976754188538
5730.769392251322	0.9999973727264364	0.9999958276748656	0.9999976754188538
7077.447602027672	0.9999974185228347	0.9999958276748656	0.9999976754188538
8740.582831194568	0.9999974185228347	0.9999958276748656	0.9999976754188538
10794.539574844102	0.9999974185228347	0.9999958276748656	0.9999976754188538
13331.157301892503	0.9999974185228347	0.9999958276748656	0.9999976754188538
16463.856913542153	0.9999974185228347	0.9999958276748656	0.9999976754188538
20332.71218179314	0.9999974185228347	0.9999958276748656	0.9999976754188538
25110.712929458594	0.9999974185228347	0.9999958276748656	0.9999976754188538
31011.499999999985	0.9999974185228347	0.9999958276748656	0.9999976754188538


==> figures/data/pareto_2_inf_15.dat <==
x	mean	y_q_minus	y_q_plus
1.0	0.9172568327188492	0.9124688506126404	0.918010413646698
1.2589797517562513	0.9357812739229492	0.9328747771961671	0.9365751277593775
1.5850300153322323	0.9543057151270479	0.9514318284674035	0.9551398418720568
1.9955206952291813	0.9728301563311493	0.968445991054589	0.9737045559847363
2.512320149504097	0.9761994788897944	0.9730734282143714	0.9775076889272273
3.1629601981548965	0.9794198040918458	0.9775775282839688	0.9811656935718164
3.982102845087955	0.9826401292938992	0.9820816283535662	0.9848236982164055
5.013386851376696	0.9887083015027335	0.9869929045550335	0.9888376188227095
6.311752533604287	0.9930502566409422	0.9927834273450916	0.9931182202208334
7.946368637904018	0.9978417514054818	0.9970395622661845	0.9982278161812481
10.004317215112062	0.998846406569173	0.9986703423961782	0.9988641834399278
12.595232803972573	0.999213381219538	0.9989467413770119	0.9992499015510814
15.857143068857583	0.9993336681450975	0.9991971489541055	0.9993818750474645
19.963822044393687	0.9994809255240535	0.9994320542053408	0.9995138485438475
25.13404772155674	0.99961676561173	0.9995557596820235	0.9996323696439955
31.643257161115294	0.9996795958416318	0.9996425165218539	0.9996972403125253
39.83822004546015	0.9997524502750256	0.9996909657165722	0.9997635286829358
50.15551238324432	0.9998116476812785	0.9996959320380662	0.999830920995043
63.144774529464556	0.9998443491963687	0.9997385904251813	0.9998637364169265
79.49799256180974	0.9998556731283085	0.9997513217529875	0.9998734654876744
100.08636294058756	0.9998692550259759	0.9998051982891618	0.9998831945584222
126.00670436912695	0.9998845255997401	0.9998562663974077	0.99989292362917
158.63988938626684	0.9999016159767363	0.999898703307179	0.9999026526999178
199.72440855816146	0.9999430953712009	0.9999052986346565	0.9999539852142334
251.4489863062181	0.999944044159237	0.9999098029903382	0.9999539852142334
316.5691823591636	0.999944992947273	0.9999137567371496	0.9999539852142334
398.5541906202194	0.9999459417353082	0.9999173514053629	0.9999539852142334
501.7716559684577	0.9999466517176835	0.9999209460735763	0.9999539852142334
631.7203548694916	0.999947105579292	0.9999243796599675	0.9999539852142334
795.3231355529638	0.9999474223783577	0.999926209449768	0.9999539852142334
1001.2957237644742	0.9999476393126827	0.999926209449768	0.9999539852142334
1260.611041739593	0.9999478543703233	0.999926209449768	0.9999539852142334
1587.0837763905026	0.999948066047401	0.999926209449768	0.9999539852142334
1998.1063388164898	0.9999482752117856	0.999926209449768	0.9999539852142334
2515.575422425775	0.9999484843761709	0.999926209449768	0.9999539852142334
3167.05852084973	0.9999486914978236	0.999926209449768	0.9999539852142334
3987.262550376916	0.999948879006459	0.999926209449768	0.9999539852142334
5019.882815860524	0.9999490665150935	0.999926209449768	0.9999539852142334
6319.930821357556	0.9999492540237277	0.999926209449768	0.9999539852142334
7956.664936589421	0.9999494415323631	0.999926209449768	0.9999539852142334
10017.280046675021	0.9999498283863067	0.999926209449768	0.9999539852142334
12611.552746435762	0.9999498283863067	0.999926209449768	0.9999539852142334
15877.689545968555	0.9999498283863067	0.999926209449768	0.9999539852142334
19989.689643046346	0.9999498283863067	0.999926209449768	0.9999539852142334
25166.61450448698	0.9999498283863067	0.999926209449768	0.9999539852142334
31684.258081404274	0.9999498283863067	0.999926209449768	0.9999539852142334
39889.8393739074	0.9999498283863067	0.999926209449768	0.9999539852142334
50220.50007255865	0.9999498283863067	0.999926209449768	0.9999539852142334
63226.59271442466	0.9999498283863067	0.999926209449768	0.9999539852142334
79601.00000000007	0.9999498283863067	0.999926209449768	0.9999539852142334


==> figures/data/pareto_2_inf_25.dat <==
x	mean	y_q_minus	y_q_plus
1.0	0.9524829745292663	0.9480718970298768	0.9530137181282043
1.2356210325815145	0.963114917604265	0.9605670942319022	0.9640180949499801
1.5267593361578078	0.9737468606792633	0.9693540256190465	0.975022471771756
1.886495947446778	0.9843788037542616	0.9780374081611879	0.986026848593532
2.33099407054503	0.9925000688438217	0.9882616605540454	0.9933102176186165
2.8802253003882377	0.9979020021796721	0.9958064018703591	0.9984538517325646
3.558866959733116	0.9993123329302113	0.9977063276902155	0.9996797141890211
4.397410867605668	0.9998042904148537	0.9993634845474205	0.9998930748185488
5.433533356916088	0.9998399856572447	0.9995855325728344	0.9999053356571235
6.71378809703876	0.9998911878801802	0.9998479632885611	0.9999175964956981
8.295697780996514	0.9999150602895333	0.9999080923493906	0.9999298573342728
10.250338658139091	0.9999323538464744	0.9999162129853301	0.9999421181728474
12.665534037080034	0.999949895900498	0.9999293393232656	0.999954379011422
15.649800245093155	0.9999602526182946	0.9999398986059217	0.9999621219808168
19.337222338536435	0.9999641482004644	0.9999504578885778	0.9999658024311343
23.893478633200726	0.999968043782634	0.9999610171712339	0.9999694828814517
29.523284740719824	0.9999719393648028	0.9999659090985666	0.9999731633317692
36.47959157652629	0.9999751488211989	0.9999691043696494	0.9999768934683744
45.074950611939336	0.9999794300517659	0.9999752038805403	0.9999805849957422
55.695557018685236	0.9999814104436042	0.9999758773101071	0.9999838610019959
68.81860167363048	0.9999839593093769	0.9999765507396738	0.9999871370082497
85.03371166078722	0.9999887234528315	0.9999847637873747	0.9999904130145034
105.06944260654069	0.9999904380628424	0.9999869401530415	0.9999918347607373
129.82601316625795	0.999990924232954	0.9999878975972383	0.999992747225845
160.41575244443288	0.9999912920491814	0.9999884785404147	0.9999936596909526
198.21307767773072	0.9999916877917312	0.9999904863756964	0.9999945721560601
244.91624771131777	0.9999926470307906	0.999991592752167	0.9999954846211678
302.6236668930483	0.9999941258268612	0.9999916998432101	0.9999963970862754
373.92816776999257	0.9999956046229314	0.9999918069342533	0.999997309551383
462.03350877127184	0.9999970834190027	0.9999919140252964	0.9999982220164907
570.8983211952196	0.9999979418228959	0.9999920211163396	0.9999987483024596
705.4139731342901	0.9999979605805102	0.9999921704551858	0.9999987483024596
871.62434188162	0.9999979885451755	0.9999923872229224	0.9999987483024596
1076.99736933895	0.999998027713132	0.9999926871757644	0.9999987483024596
1330.7606015901677	0.9999980668810889	0.9999929871286063	0.9999987483024596
1644.3157886556417	0.9999981077134152	0.9999930262565612	0.9999987483024596
2031.7511726687708	0.9999981487954241	0.9999930262565612	0.9999987483024596
2510.4744819216885	0.999998189877433	0.9999930262565612	0.9999987483024596
3101.995071621619	0.9999981999397278	0.9999930262565612	0.9999987483024596
3832.890353459876	0.9999981999397278	0.9999930262565612	0.9999987483024596
4735.999936313817	0.9999981999397278	0.9999930262565612	0.9999987483024596
5851.901131614064	0.9999981999397278	0.9999930262565612	0.9999987483024596
7230.7321188099	0.9999981999397278	0.9999930262565612	0.9999987483024596
8934.444686964209	0.9999981999397278	0.9999930262565612	0.9999987483024596
11039.58776964915	0.9999981999397278	0.9999930262565612	0.9999987483024596
13640.746839208135	0.9999981999397278	0.9999930262565612	0.9999987483024596
16854.793694645385	0.9999981999397278	0.9999930262565612	0.9999987483024596
20826.13758892612	0.9999981999397278	0.9999930262565612	0.9999987483024596
25733.21363231358	0.9999981999397278	0.9999930262565612	0.9999987483024596
31796.500000000004	0.9999981999397278	0.9999930262565612	0.9999987483024596


==> figures/data/pareto_4_15_inf.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.8718687200546265	0.8707034587860107	0.8724862337112427
0.6322746835443582	0.9683059387288777	0.9638273370660787	0.969071223238654
0.7995425509022369	1.064743157403127	1.0575266118012414	1.0656562127660654
1.0110610267039217	1.157648145298318	1.1469338553314863	1.1587472511254613
1.2785365814065122	1.1787173831994737	1.171969638720935	1.180781040313888
1.6167726248173766	1.1997866211006303	1.1871610106445032	1.2028148295023149
2.044488799439177	1.2255908134996722	1.2080465924963337	1.2294058210529826
2.585357017350781	1.2971754313236148	1.2842090638438703	1.3000586220643031
3.269311579989303	1.354666434177918	1.3361796727492306	1.3586730271451282
4.134205889291284	1.3877713005014614	1.3574929521655101	1.396457434570649
5.227907440717739	1.4208761668250054	1.3667582880351732	1.43424184199617
6.6109470453580075	1.4539810331485512	1.3760236239048362	1.4720262494216907
8.359868902064491	1.4678466135832995	1.3852889597744993	1.4919900271643063
10.571466929050294	1.4852194747447771	1.4550324798238339	1.5062137819397639
13.368141814329851	1.512589615896048	1.5016105621647686	1.5163215579828977
16.904675270463017	1.5174178302835588	1.5145689589625007	1.5249715185297388
21.376796414104295	1.5299609457395844	1.519828371675445	1.5781063852957784
27.03201437583994	1.6863330419619933	1.591143984816644	1.707753193002311
34.183316670101476	1.7624096242546852	1.706665676287457	1.7668951393740333
43.22649146017001	1.7682006357539268	1.7642420966815917	1.7695893574025312
54.66203241742381	1.7714236337777647	1.7686137801659094	1.7722835754310289
69.12283849723616	1.7783687758224316	1.7748147563455274	1.7875785697022701
87.40924167305555	1.7921786617238038	1.7772386110747695	1.7976531235323852
110.53330123536703	1.7974166793044852	1.7796624658040119	1.8048856292276985
139.77481611940996	1.8026546968851724	1.7820863205332542	1.8121181349230115
176.75215525874157	1.810622196804093	1.7845435679805108	1.8193506406183246
223.51182606400815	1.8169945346986334	1.78706799046907	1.825400935035527
282.6417381860851	1.8177905372971088	1.7895924129576295	1.830520883421031
357.4144311360685	1.8185865398955905	1.7921168354461887	1.835640831806535
451.96819268148903	1.821892801719127	1.7999407754732244	1.840760780192039
571.536091999608	1.8322190199577346	1.817879314559962	1.8458807285775432
722.7356034064632	1.847518271583981	1.8304241838156035	1.85124540255168
913.9348498601246	1.8525296579153883	1.8355903941045406	1.8594731298701417
1155.7157359509415	1.859774851721335	1.8541332360515927	1.8677008571886036
1461.4596024312345	1.8699682052064837	1.8580626892913295	1.8726086856687385
1848.0878152801445	1.870441474554129	1.8591124541871098	1.8735100245157976
2336.998277136875	1.870910496181861	1.860357979133747	1.8744113633628567
2955.249692240856	1.871382239631098	1.8616928592164892	1.8753127022099159
3737.059127912302	1.872144929611287	1.8634974964571271	1.876214041056975
4725.695754974611	1.8727074105616643	1.8641313221099112	1.877115379904034
5975.875576006984	1.873351727436167	1.8662570210969631	1.8780167187510932
7556.789677440549	1.8747962796290119	1.8685120588101873	1.8789180575981523
9555.93360382999	1.8765389179284355	1.868929663057539	1.8798193964452115
12083.949790665012	1.8782843346869709	1.8693472673048908	1.8807207352922706
15280.751059717266	1.8806043078915244	1.8757093278534576	1.8816220741393297
19323.264081205696	1.8809756506621105	1.876110825390081	1.881926213258463
24435.221363976794	1.8813865390489282	1.877931953755143	1.8822247705213098
30899.543710489594	1.8821196781291203	1.8796136977776368	1.8825233277841562
39073.998442429736	1.8824703696356344	1.8807380498699584	1.8826502561569212
49411.000000000015	1.8825218796730039	1.8818624019622805	1.8826502561569212


==> figures/data/pareto_4_25_inf.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.8900606125593186	0.8759613037109375	0.8911583423614502
0.6301214356127869	1.0105296263795192	1.0022318293155452	1.0132777827905861
0.794106047237439	1.130998640199721	1.115083620846514	1.135397223219722
1.0007664850281013	1.2511194240515477	1.227629409860291	1.257159976813614
1.2612088285181398	1.2664617803977682	1.2485838728658694	1.2715997280722453
1.5894294352667429	1.2818041367439867	1.270064245280267	1.2860394793308767
2.0030671151110018	1.2979751748604174	1.2783067252195943	1.3013703392025548
2.524351052405016	1.4384023207488195	1.3644456089423989	1.4503178560820242
3.181295418264196	1.515706528543924	1.451402112728924	1.5288168586231032
4.009204872130035	1.5578985396298324	1.529644883751177	1.5655768135326977
5.052571859384714	1.5636019217993191	1.5444894200465873	1.5686379778419182
6.367467667144527	1.5724577326629918	1.550615375653085	1.5716991421511388
8.024555735278224	1.6789405332463623	1.560570968427562	1.7090587343624042
10.112889160136676	1.7945686053594654	1.5668230760388027	1.8595485461951973
12.744696471556624	1.9509557765581482	1.8206689555109095	1.975407812019744
16.061412874212966	1.988313402264391	1.9734366587475305	1.9911424644572833
20.24128107653754	1.9949377139602984	1.9877072060988006	1.995866902390258
25.508930181179537	1.9955160774690777	1.9930772169987812	1.9963971830266942
32.14744741342241	1.995918579783373	1.9946252677965457	1.9969274636631307
40.513591430864594	1.996356279303291	1.9961073133112022	1.997457744299567
51.056964788492614	1.9971601390910447	1.996409613529829	1.9979880249360034
64.34417590111292	1.9979666559566476	1.996711913748456	1.9985183055724396
81.08928898426194	1.9988213766498626	1.9973914142906577	1.9990747809811762
102.19219837516658	1.9992923313871445	1.9985296039531786	1.999410956876699
128.78698949717327	1.9993335744030738	1.9989914511433147	1.9994224051877536
162.30288542041552	1.9993434970974706	1.9990394904912192	1.9994338534988083
204.54105433041983	1.9993534197918672	1.9990655996724118	1.999445301809863
257.7714055928745	1.9993633424862651	1.9990677544472328	1.999456750120918
324.8545763042158	1.9993732651806613	1.9990699092220539	1.9994681984319724
409.3956639723923	1.9993864643647734	1.9990720639968749	1.9994796467430274
515.9379670318681	1.999409375243376	1.9992943598355444	1.999491095054082
650.2071449465265	1.9994232869026147	1.9993449638026335	1.9995025433651368
819.4189192387936	1.9994371985618467	1.9993846823332337	1.9995139916761915
1032.6668515180543	1.9995663837446165	1.9994442902556933	1.9996775239683446
1301.411037976585	1.9997608000293	1.9996367111653854	1.9997721196468836
1640.093983144266	1.9997692806351959	1.9996798506100522	1.9997735023498533
2066.9167503975186	1.9997710062129825	1.9997229900547187	1.9997735023498533
2604.8171001051996	1.9997717201709744	1.9997408390045168	1.9997735023498533
3282.7021812540506	1.9997717201709744	1.9997408390045168	1.9997735023498533
4137.00202228206	1.9997717201709744	1.9997408390045168	1.9997735023498533
5213.627306826751	1.9997717201709744	1.9997408390045168	1.9997735023498533
6570.436646655396	1.9997717201709744	1.9997408390045168	1.9997735023498533
8280.34594478672	1.9997717201709744	1.9997408390045168	1.9997735023498533
10435.246948199068	1.9997717201709744	1.9997408390045168	1.9997735023498533
13150.94557594629	1.9997717201709744	1.9997408390045168	1.9997735023498533
16573.3854119618	1.9997717201709744	1.9997408390045168	1.9997735023498533
20886.490817498805	1.9997717201709744	1.9997408390045168	1.9997735023498533
26322.051157671256	1.9997717201709744	1.9997408390045168	1.9997735023498533
33172.17732749004	1.9997717201709744	1.9997408390045168	1.9997735023498533
41804.999999999985	1.9997717201709744	1.9997408390045168	1.9997735023498533


==> figures/data/pareto_4_inf_15.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.8724675267934799	0.858582615852356	0.8740255832672119
0.6332142038720128	0.9513256690905487	0.9283626596528615	0.9558946190141869
0.8019204559705341	1.0301838113876167	0.9869949406119132	1.037763654761162
1.0155748461921266	1.1066210934927674	1.045319627221805	1.1169219082440147
1.2861528354079785	1.1484804610955197	1.102417641873336	1.1573611982458445
1.62882048746119	1.1903398286982747	1.1595156565248672	1.1978004882476743
2.062784536436323	1.2346444367192202	1.2173653929490327	1.2404795173291838
2.6123689359980506	1.2951894970373885	1.287244038410937	1.2980341289550885
3.3083782320559654	1.3409857698439507	1.3382862232833612	1.345809530143202
4.1898241766376305	1.3683035393522138	1.3645136734098526	1.3797570427768815
5.306112360746617	1.4053513767272028	1.398193757132928	1.413704555410561
6.719811428331232	1.4423992141021877	1.4318738408560037	1.4476520680442402
8.510160087521632	1.4769791471614935	1.4655539245790792	1.4791257349523161
10.77750848928678	1.4914006373111333	1.486606412424352	1.4929617691052712
13.648942915535173	1.5099902693563763	1.4948159026831422	1.5140468536529874
17.285409043910306	1.514716554865769	1.5097422221909227	1.517563951687181
21.89073305268351	1.5442237191294454	1.5149811429906963	1.6709433911941995
27.723046204259493	1.7608528157486985	1.674664568370384	1.7868645273411166
35.10925326227441	1.7929311136499582	1.787572886045589	1.7938510367727478
44.463355706023904	1.798687423040587	1.7939942309840449	1.8001196379056703
56.309656769736094	1.802182403126545	1.7990169756492216	1.8029218574874641
71.31214896350951	1.8035292172894903	1.8026974610980298	1.8037065383397688
90.31173126466206	1.8133368758373074	1.8050105879928027	1.8196245742880879
114.37334202611237	1.8317169473563768	1.8067292576588199	1.837206131841606
144.84564943049241	1.8409692211408808	1.8383482519895746	1.84147179914879
183.43664517690777	1.8430515149972018	1.8384449741077469	1.8439970195694309
232.3093784732972	1.8452122231079044	1.838925527691252	1.846522239990072
294.2031962839418	1.847408166168037	1.8395477929050277	1.849047460410713
372.5872854230757	1.8496121563769454	1.8401700581188034	1.8515726808313542
471.85512262401426	1.8526779531053208	1.844314765725152	1.8539865863267408
597.5707316305926	1.8546912875882056	1.848680335947922	1.8558302047401962
756.7805501733635	1.8568387959491375	1.8501176749074202	1.857832694441662
958.4083871677009	1.8592611885372543	1.8526100380934256	1.8621591060069278
1213.7556077293116	1.8651549202345492	1.8613308785844869	1.8663156667204133
1537.1345816870137	1.866085764120054	1.862549037416628	1.866688927660883
1946.6709007741645	1.866481264127363	1.8637671962487694	1.8670621886013523
2465.3193292690517	1.8668098642711624	1.8649853550809106	1.867435449541822
3122.1504327467765	1.8671588770099228	1.8664877056403102	1.8678087104822914
3953.9800012808187	1.867772340640077	1.8673885736112603	1.8681819714227608
5007.43259727379	1.8685072334265374	1.8676745610652477	1.868860931743189
6341.554891050972	1.8691797296598498	1.8679605485192348	1.8699073589324329
8031.125263295034	1.8700166874682163	1.868228469432745	1.8709537861216765
10170.845179587543	1.8709405150085194	1.8684868474756606	1.8720002133109204
12880.647266196042	1.871864342548829	1.8687452255185766	1.8730466405001642
16312.417608041083	1.8739523932089903	1.8691362844071189	1.8751390458740944
20658.509057807107	1.8769356327261135	1.8706866725540356	1.8775823279097694
26162.52273244417	1.8778313796452468	1.8768666915670582	1.878098487854004
33132.96200661613	1.8778526258468629	1.8770368695259094	1.878098487854004
41960.52431788222	1.8778526258468629	1.8770368695259094	1.878098487854004
53140.00000000002	1.8778526258468629	1.8770368695259094	1.878098487854004


==> figures/data/pareto_4_inf_25.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.8903121501207352	0.8762218952178955	0.8913972973823547
0.6330744875313298	1.006121621424913	0.9972034528894682	1.0072124324514529
0.8015666135261116	1.1219310927290902	1.114126900636377	1.1230275675205508
1.014902746160533	1.2318973109694293	1.2233578544396841	1.2330715298156532
1.2850180718394375	1.2544930828375285	1.246705583780013	1.2568228164647146
1.6270243145964989	1.2770888547056247	1.2636114317508005	1.2805741031137758
2.0600551683283825	1.3104928127263138	1.2881619699764453	1.3159608105266958
2.6083367399515165	1.4192966440837946	1.362139921093948	1.4325183304541946
3.3025428899078912	1.499463851725374	1.4378176439613377	1.5136783258565563
4.18151129515735	1.5379342303303536	1.5242019980131445	1.5432971709094037
5.294416240576413	1.5583491411966517	1.5519053732763228	1.5610750878284594
6.703519696560925	1.5687553875504983	1.5576613641737933	1.5685833887962861
8.48765459311296	1.658235957520957	1.5633340619807126	1.6870855680531984
10.746635163755851	1.853660428142781	1.5733527512324046	1.9071782253006955
13.606841097961809	1.9649034020241423	1.9075898763739656	1.9777438009280963
17.228287910024818	1.9848853334826806	1.9738199193704387	1.9869252133799697
21.81357907936233	1.9910416477042225	1.9885681764121044	1.9935638445001933
27.61924079378289	1.994744772983191	1.9902310952653175	1.9953037380750624
34.97007342305701	1.9952562519378203	1.9918940141185306	1.9956260438348872
44.277322622469576	1.9956014041548615	1.995099880398215	1.995948349594712
56.06168665695857	1.9961133389908228	1.9951829658108073	1.9964936313752029
70.98244710099203	1.9966826011457721	1.9961055527882487	1.9974404199173859
89.87435264436056	1.9978661874010422	1.9970155095011888	1.9983872084595689
113.7943194850771	1.9986380981215874	1.9974908175500963	1.9988316899695358
144.08056098398313	1.9987272643791711	1.9979924479244948	1.9988611886887568
182.4274546163234	1.9988097647105427	1.9983567612839452	1.998890687407978
230.98033468574755	1.9988917810886395	1.9987927619638985	1.998920186127199
292.4555140219895	1.999007260638042	1.9989475092527078	1.999021986713452
370.2922493303651	1.9991794673810848	1.9989995180514217	1.999216088582075
468.8451519632888	1.9992377253648974	1.9990364753965277	1.999368659207498
593.6278086214146	1.9992939690238984	1.999045735006121	1.9995205039872546
751.6212414546973	1.9993589881273042	1.999106864298348	1.999672348767011
951.6644645031882	1.9997134261412166	1.9994131366483086	1.9997999668121336
1204.9489863342658	1.9997510219703056	1.9994630953260981	1.9997999668121336
1525.6449240499223	1.99977351785014	1.9996175051351215	1.9997999668121336
1931.6937568953572	1.999773719207985	1.999621532292024	1.9997999668121336
2445.812070427996	1.99977392056583	1.9996255594489267	1.9997999668121336
3096.762446168287	1.9997741219236753	1.9996295866058296	1.9997999668121336
3920.9625972285135	1.9997747042445937	1.9996412330241997	1.9997999668121336
4964.522773739904	1.999775520057495	1.9996592872097005	1.9997999668121336
6285.825421646015	1.9997767510191315	1.9996900612506157	1.9997999668121336
7958.791415039907	1.9997769796848297	1.9996957778930664	1.9997999668121336
10077.015592890266	1.9997769796848297	1.9996957778930664	1.9997999668121336
12759.002964628444	1.9997769796848297	1.9996957778930664	1.9997999668121336
16154.798526485765	1.9997769796848297	1.9996957778930664	1.9997999668121336
20454.381596653704	1.9997769796848297	1.9996957778930664	1.9997999668121336
25898.2942941436	1.9997769796848297	1.9996957778930664	1.9997999668121336
32791.09877640103	1.9997769796848297	1.9996957778930664	1.9997999668121336
41518.41610691857	1.9997769796848297	1.9996957778930664	1.9997999668121336
52568.500000000044	1.9997769796848297	1.9996957778930664	1.9997999668121336


==> figures/data/pareto_8_15_inf.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.8720216131210328	0.8708762526512146	0.8726494312286377
0.42619951421931146	0.9793687224430804	0.9754073829204213	0.9801013920615016
0.5449380777623314	1.0867158317651298	1.0793670327665907	1.0875533528943655
0.6967570320657333	1.17911920996333	1.168636347749181	1.18037530036008
0.8908725257859144	1.2032743875011054	1.1873266994658351	1.2063817999519946
1.1390683131638635	1.230538841256302	1.202066716541235	1.2492136442336073
1.456411085199148	1.2648779498922695	1.2381826296280893	1.3069769443838628
1.8621650910464915	1.3303073748998395	1.3223022218987828	1.3647402445341186
2.3809615716005244	1.4185679061546106	1.4126210701616426	1.4202846355296879
3.044293995572977	1.4441916088308429	1.4399025341494924	1.4510602099894039
3.8924298661619092	1.469646743279869	1.4637333128045384	1.4837548237278386
4.976855154272837	1.4945770958408224	1.4863185146131461	1.5224237368504465
6.36339974727288	1.5195074484017674	1.5103518032520966	1.5610926499730544
8.136233643212977	1.5691164983644124	1.528223417511788	1.5997615630956623
10.402976478936568	1.6358848372294261	1.5376815182091301	1.66393183006376
13.301230565273064	1.6985120523974881	1.624832091415045	1.7144610667971885
17.006934016315327	1.7260190340334063	1.6961625489284058	1.7358415289002718
21.745041048340422	1.7612441061107416	1.711920715738987	1.7808909644646522
27.80317779444505	1.8253698156408038	1.7571697878907913	1.8421333449963704
35.54910260923688	1.8544324501667833	1.8393163938874755	1.858094023683965
45.453030788967645	1.8568566661383852	1.8447342457396083	1.861023870874527
58.116178926160295	1.8585947876234554	1.8544426347906695	1.8639537180650894
74.3072616798363	1.8605720091268398	1.8575534288062294	1.8668835652556517
95.00915649274046	1.8651692823887467	1.8578923909933525	1.8707494067425647
121.47856903077768	1.8712108021285332	1.8635350983715295	1.8777528668418022
155.32232132692357	1.8857631618052397	1.8650941386993602	1.9005610104098882
198.59489369085207	1.9041536917241555	1.881744644839171	1.9309765526554403
253.92314165243084	1.933707390166127	1.8876456921738105	1.9613920949009924
324.66575886392224	1.969088607451477	1.8926794530005844	1.9824012053560107
415.1171661343437	1.9786671547792292	1.9145046572226125	1.9937102517818792
530.7682036516634	1.9913896083270675	1.929545238644961	2.0050192982077477
678.6394516781871	2.003511417738772	1.9432297021036251	2.016328344633616
867.7074139059096	2.015063240442868	1.945921137331386	2.0276373910594843
1109.4494348735807	2.031670718557554	1.9987340009840735	2.0389544672070428
1418.5404305820305	2.0517353660002065	2.002721466278573	2.0691202534425135
1813.7437272435427	2.0757320180732015	2.0346078205452143	2.0992860396779838
2319.050086408566	2.105000569004167	2.0426595380302603	2.1294518259134545
2965.1340608327487	2.1325510643329846	2.043898667561666	2.157949910859198
3791.2160889661586	2.140789668920929	2.045137797093071	2.16753544008059
4847.443366253443	2.1525028846136194	2.046509411078817	2.1771209693019817
6197.9340237085235	2.168292084598747	2.0497106465915396	2.1867064985233737
7924.6694102037445	2.178121552075574	2.0652913276662583	2.1962920277447653
10132.470758932439	2.1888545825068224	2.0677890509893198	2.2058775569661573
12955.362345895148	2.2140574742854993	2.1968907713110006	2.2164007515200055
16564.707415067012	2.2269895736448304	2.2152828306783126	2.2294809818267822
21179.610760459756	2.227307300146439	2.215474250382494	2.2294809818267822
27080.219452386147	2.227653760991443	2.215665670086675	2.2294809818267822
34624.72912667804	2.228004886508202	2.2158570897908563	2.2294809818267822
44271.12820129627	2.2280201348663446	2.2160485094950375	2.2294809818267822
56604.99999999998	2.2280353832244875	2.2162399291992188	2.2294809818267822


==> figures/data/pareto_8_25_inf.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.8903032600879669	0.8764622211456299	0.8913386464118958
0.42492500428410396	1.0144119882577967	0.9988851660323981	1.0168640405272094
0.5416837777975374	1.1385207164276252	1.1073563772107846	1.142389434642523
0.6905249448037447	1.2529208740130813	1.213229399345127	1.2585437704124414
0.8802639453870359	1.3099983842842085	1.2570645309942954	1.3193682439923853
1.1221384822941856	1.3548094503319725	1.2945997142259504	1.364988166290252
1.4304740981886446	1.3860450776244528	1.3488630454975632	1.3937810072454806
1.8235326369033291	1.4512733752585034	1.4169010915409124	1.4562566998255067
2.3245938406450515	1.574253193569684	1.5690281033820808	1.5759575495505167
2.963334143084701	1.619051779044425	1.607842603626321	1.6566375210343183
3.7775843203364947	1.6771879234817482	1.640216647840598	1.7367048713943953
4.815570100507649	1.767088435007737	1.6611412633229974	1.8167722217544728
6.138768436765848	1.8569889465337284	1.6820658788053968	1.89683957211455
7.825548612875552	1.8976875145402428	1.702990494287796	1.9358141054980937
9.975813833554827	1.9611543932923794	1.9574551204407062	1.969945931917697
12.716918207882124	1.9818811270478185	1.9641811567563383	2.1281858148563386
16.211209571894734	2.028476795574991	1.9677530079251637	2.2864256977949804
20.665644890363634	2.081337799149456	1.9713125134388791	2.4446655807336217
26.344047730714614	2.448065582956951	1.9747431754488687	2.4968712601283856
33.58273378450364	2.486696982925923	2.142940349867761	2.52248713158631
42.81042989175641	2.566498963641026	2.5327857599651153	2.615096558594055
54.57366631547682	2.669617081852996	2.5411147510113596	2.706051483597145
69.56914617870974	2.67455821042222	2.542618574665471	2.71238370253496
88.68500921408909	2.6803328058425437	2.547152756221557	2.718715921472775
113.05343376069783	2.6969727924043787	2.6020050797202963	2.72504814041059
144.1176924752916	2.7236999828510524	2.71207265722955	2.731380359348405
183.7176332774354	2.7401645633909197	2.7138641702827493	2.7467733978639313
234.198648322439	2.754468349266535	2.7156556833359486	2.764074193838332
298.5505849252316	2.7697230719188948	2.7174471963891484	2.781374989812733
380.58482573512737	2.7851557114966226	2.719238709442348	2.798675785787134
485.16002611789185	2.800442947827094	2.721030222495547	2.815976581761535
618.4698785298636	2.8157226450375616	2.7228217355487465	2.8332773777359357
788.4099473516748	2.8319528322486	2.7412342952856745	2.8505781737103364
1005.0453007681218	2.8496749102251577	2.7438276370534216	2.8678789696847375
1281.2066362038381	2.859953796185957	2.7464209788211686	2.8783727587402224
1633.250206133215	2.8655756081192694	2.752964371992463	2.88420104942323
2082.0265525145105	2.87137220789548	2.7586349322492003	2.8900293401062376
2654.1154252405427	2.8785945241880064	2.7774728664251294	2.895857630789245
3383.4000253225286	2.8872224439991654	2.810376709068576	2.901685921472253
4313.073810765039	2.8936767902496494	2.8220719160731704	2.9075142121552604
5498.198722550973	2.900421113846298	2.8337671230777643	2.913342502838268
7008.966347204496	2.9075305654438672	2.8454623300823587	2.9191707935212756
8934.855165339033	2.916008187427161	2.8689610583898313	2.9249990842042832
11389.930108228611	2.929161983854724	2.903691648900454	2.9312774652605684
14519.598300104064	2.938280080740546	2.9296023845672607	2.9392472075829796
18509.221109625567	2.9409019446372984	2.9296023845672607	2.9421632289886475
23595.092577909214	2.9409019446372984	2.9296023845672607	2.9421632289886475
30078.43444425571	2.9409019446372984	2.9296023845672607	2.9421632289886475
38343.236655253495	2.9409019446372984	2.9296023845672607	2.9421632289886475
48879.000000000015	2.9409019446372984	2.9296023845672607	2.9421632289886475


==> figures/data/pareto_8_inf_15.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.8736813479661941	0.8727990388870239	0.8741539120674133
0.42652349280604696	0.9593512463380989	0.9390677874776602	0.9643420887061732
0.5457668697464101	1.0450211447100017	1.0053365360682964	1.054530265344933
0.6983471746261852	1.1230842569134247	1.0716052846589326	1.1356185435418047
0.893584428338385	1.1683618958342876	1.1378740332495687	1.1774859904135277
1.1434042544759484	1.2136395347551499	1.2009484002538005	1.2193534372852508
1.4630663289251273	1.268808396849936	1.2510752867121522	1.2727771337642526
1.8720964824601984	1.3403473795157228	1.3227134259230804	1.345326594174902
2.395479391706515	1.406310688822195	1.3889528158770776	1.4121611192329695
3.0651847112867037	1.4259107880318032	1.4215317301094972	1.43111180505764
3.9221198674610993	1.4540389044088684	1.4445165130322124	1.4589497809310557
5.018628795220495	1.4948488959504718	1.4857560807478236	1.4970243981382017
6.421689248503347	1.525693976106715	1.5178570703467176	1.5658853203701764
8.217003983960058	1.5565390562629573	1.5499580599456115	1.6347462426021508
10.514235718919549	1.6312948316240667	1.6137638901924252	1.7036071648341256
13.453705629058993	1.744241871944361	1.7143908839421296	1.7512329341055433
17.214964548271848	1.7654569326148735	1.7393003087500445	1.7756210241186872
22.02776042298354	1.776043800876772	1.7517312194045132	1.8243692762765755
28.186071942917266	1.7888665350297712	1.7649646779384356	1.873117528434464
36.066065560726784	1.905094832535286	1.894962088382684	1.906909059423088
46.149072764199204	1.9145007114592267	1.9068806313710833	1.9161576677284298
59.050991115439956	1.9230169912349453	1.9162669661679377	1.9273700114821473
75.55990495264896	1.9359555681457055	1.9181008881002932	1.938582355235865
96.68422372949028	1.9483761353617652	1.921920741003214	1.95167425875705
123.71427841303044	1.9609912429720657	1.9358941405281593	1.9652799904010265
158.30113841611643	1.9737365546669474	1.9439666745072712	1.9788857220450031
202.55746341724642	1.9852469409786067	1.9502566015182632	1.9916537893026776
259.1865503719713	1.9973797447124648	1.971750471407259	2.003261615334546
331.6474582590109	2.007243719901187	1.9736261736322327	2.0148694413664145
424.3662968306429	2.017453685866866	1.9755018758572065	2.026477267398283
543.0065854601211	2.031912864928389	2.0064286053512506	2.037750218407642
694.8151963414081	2.043372675596771	2.0406940671711746	2.0496834743603567
889.06501319477	2.05356860371181	2.0483234606029175	2.064531137878458
1137.6213442784626	2.0758795693911036	2.0571865876227515	2.079462278826205
1455.6666877570808	2.088379423064596	2.063594149827157	2.0951175779196975
1862.62812007068	2.1049545556386966	2.0780487088566084	2.1107728770131895
2383.3639547139223	2.1132474229514018	2.0838432322933644	2.12049387341108
3049.6821557778458	2.115037533365759	2.089637755730121	2.125578041782399
3902.283255091929	2.116827643780107	2.0954322791668774	2.130662210153718
4993.246451641074	2.121075466285232	2.108875003304717	2.1357463785250372
6389.210750986059	2.128498198324805	2.112917555742815	2.140830546896356
8175.4454573535695	2.1367085759727176	2.1182916209618132	2.145914715267675
10461.058655147312	2.1450205420828534	2.1184088296821337	2.150998883638994
13385.661828127091	2.1497360596954405	2.1185260384024542	2.154868623313739
17127.897709360044	2.1524788562358896	2.1186432471227747	2.158059001596553
21916.352266262787	2.1577814995893143	2.148887060551629	2.161249379879367
28043.517354522406	2.160364270874391	2.152822732925415	2.1623692512512207
35883.65691785364	2.1603909850120546	2.152822732925415	2.1623692512512207
45915.668049770444	2.1603909850120546	2.152822732925415	2.1623692512512207
58752.33333333337	2.1603909850120546	2.152822732925415	2.1623692512512207


==> figures/data/pareto_8_inf_25.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.8908738672733307	0.8829649746417999	0.8915751576423645
0.4233954059134108	1.01285332875179	1.0017248563502568	1.0148934484136067
0.5377910092457459	1.1348327902302515	1.1224520331709231	1.1382117391848487
0.6830947279685565	1.2502620008028273	1.2310397722931952	1.255117368801723
0.8676575088766739	1.307887970776157	1.2603197122381058	1.3154339301655702
1.1020866094939747	1.3538041745588156	1.2940483573936927	1.3704831605091774
1.3998552221353089	1.3826194844467157	1.3404550612044002	1.417840002514794
1.7780768099879611	1.4369879444975957	1.3963818865716195	1.4765751200297756
2.258488658130227	1.560250662372821	1.553869471483434	1.565987388562894
2.8687011664796462	1.6033347281881924	1.59476279507758	1.6425900880979176
3.643784684477775	1.633764041017034	1.621328066342734	1.7171710283819397
4.628285086636612	1.6989312535261063	1.6472122779158154	1.7917519686659615
5.878783928818486	1.8084319869688885	1.6722273012422388	1.8663329089499836
7.467150323458018	1.8900157148026744	1.697242324568662	1.9265781119301222
9.484671426650895	1.9508413227465418	1.9293314990642645	1.95569314040826
12.04729892592656	1.9590942347069953	1.9513407493663137	1.9605579832176934
15.302313056708616	2.001410367307126	1.9621907597174033	2.137888947904966
19.436787144177703	2.049192124877547	1.9699428296773676	2.3481980429272373
24.688339147685042	2.487666171423384	2.396311720875224	2.4992078899626766
31.358788124286203	2.571091302387685	2.494663773085255	2.593221184151523
39.83150048050439	2.6550088584570686	2.5089395422487724	2.687234478340369
50.59342294225016	2.7093623681592387	2.7086083478068823	2.7127612835904844
64.2630685295486	2.714658749513704	2.7112518759173567	2.7156885982995744
81.62606395592876	2.7170652226743237	2.7133830516862907	2.7179910601432598
103.68030144520354	2.7194716958349447	2.715514227455225	2.7202935219869446
131.6932899468502	2.7218781689955627	2.7176454032241595	2.7225959838306295
167.27500185935753	2.724284642156186	2.719776578993094	2.7248984456743144
212.47040193422762	2.726107141952488	2.7219077547620283	2.729555855296147
269.8769762145837	2.7279086855191794	2.7240389305309622	2.7342977736120253
342.7940156731726	2.7297102290858617	2.7261701062998966	2.739039691927903
435.41223423189336	2.731511772652553	2.728301282068831	2.743781610243781
553.0546189568327	2.737878474558412	2.730756229900948	2.748523528559659
702.4823546565451	2.75041017834102	2.735177467420177	2.7776377961670575
892.2834050904503	2.7581433411484504	2.7395987049394064	2.815406033731502
1133.3660834642144	2.769984036098522	2.744019942458636	2.853174271295946
1439.5859788704718	2.8235521616054355	2.748441179977865	2.89094250886039
1828.5422696133542	2.8988439191383044	2.758100687175338	2.9279134273529053
2322.5891894183283	2.899390259744524	2.7590960790491037	2.9279134273529053
2950.120777871618	2.899929467525532	2.7601027635747046	2.9279134273529053
3747.202752721621	2.9005331337531715	2.762843087895377	2.9279134273529053
4759.645291585266	2.901147663558411	2.7658798265553743	2.9279134273529053
6045.6358507038	2.9094304317033495	2.8163981658266555	2.9279134273529053
7679.083335040217	2.9221276761508026	2.8888535148363617	2.9279134273529053
9753.86581704679	2.924870707082688	2.9049786739283086	2.9279134273529053
12389.225930500388	2.9261606668060245	2.9189652185506687	2.9279134273529053
15736.62402539151	2.9266840576701822	2.920136240217487	2.9279134273529053
19988.442950812125	2.926804747549702	2.9211566650073233	2.9279134273529053
25389.04475020848	2.926925437429223	2.922177089797159	2.9279134273529053
32248.81472330484	2.9270461273087425	2.9231975145869953	2.9279134273529053
40962.00000000004	2.927166817188263	2.924217939376831	2.9279134273529053


==> figures/data/pareto_false_false_4.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.2743936777114868	0.2520836889743805	0.2788446247577667
0.6351289209845926	0.31526743839291976	0.3002768647522232	0.3185534776761341
0.8067774925421057	0.3561411990743534	0.34747263356949726	0.3582623305945016
1.0248154366258457	0.3933857967021476	0.38911594499499635	0.39445308354650066
1.301779844945055	0.3988422471367533	0.3958189302266183	0.3998285003126214
1.6535960565588865	0.40429869757135906	0.40135426605094443	0.40520391707874215
2.1004933582932455	0.4100825174769868	0.40618556184482607	0.41120713916582524
2.6681681603761844	0.41713638113734175	0.41587265574786525	0.41964595863643955
3.389261529410343	0.4237609364103917	0.4222139563955713	0.4283089561146172
4.305236036217963	0.432981280230402	0.4307073644534953	0.4376972767652226
5.4687598365342	0.47936319885414164	0.44665497111581487	0.5090434920543337
6.946735068203683	0.6315879195161999	0.4548937567428576	0.686587686616319
8.824144696468073	0.7702527385987815	0.7543218011884845	0.7776654887264135
11.208938999359367	0.7782015726208139	0.7686553239473506	0.7899219027370368
14.238242664090462	0.7861577021928245	0.7829888467062166	0.8021783167476599
18.086239399921137	0.797345954560382	0.795575106723398	0.8144347307582832
22.97418742948188	0.825047599919545	0.8100291947005447	0.8264795124555309
29.183141745169237	0.8361722095753595	0.8272222660703106	0.8379725381951253
37.070114655099516	0.8444569626241824	0.832860475421316	0.8463180451243643
47.08860384333697	0.8474225529439622	0.8462723624123509	0.8484403154645865
59.814668299379136	0.8509938737136374	0.8493296681591745	0.8519817443954611
75.98005147207195	0.8562224978477256	0.850734004068567	0.8582434014827716
96.5142562156217	0.8587411943732454	0.8529595354462146	0.8629488862912001
122.59799081971671	0.8611609892513501	0.8537582967795125	0.8676543710996288
155.73105924841127	0.8635729128403392	0.8546012840422116	0.8723598559080574
197.81859924846214	0.8740392913728104	0.8666647959540086	0.8754169873154098
251.2806269827188	0.8767099251722529	0.8721048430187898	0.8770840617711791
319.191186959732	0.8779714163461974	0.8740702086437013	0.87920497298427
405.45510832305183	0.8792329075201403	0.8760355742686129	0.8813258841973608
515.0325309138224	0.880794775931261	0.8781683207474159	0.8834467954104516
654.2241112625194	0.8848890561213117	0.8817554845954698	0.8855677066235424
831.0333077365366	0.8904909724660318	0.8833650614679573	0.8927895328983959
1055.6265760899264	0.8927843798472724	0.8845127371710937	0.8967078716285459
1340.9179364693093	0.897020820461782	0.8914323809909827	0.9006262103586958
1703.311524237279	0.9012810668224377	0.893406060571846	0.902970170362862
2163.6448209788887	0.901447397791829	0.8944294041561647	0.9030404756217696
2748.386801084449	0.901628615532408	0.8956244842128346	0.9031107808806773
3491.159886842123	0.9017508896117734	0.8958472133805715	0.9031810861395849
4434.673223829458	0.9018869289869184	0.8967551535185189	0.9032513913984925
5633.178439140135	0.9023186283528074	0.8985594106656133	0.9033216966574001
7155.589087529504	0.9032064420967216	0.9023919907689759	0.9033920019163078
9089.443152343476	0.903993148873373	0.9029132955382431	0.90436995348549
11545.936443397406	0.9048204478415686	0.9031290255611727	0.9055084212037716
14666.316310103353	0.905672488481993	0.9033447555841024	0.9066468889220533
18630.003305709342	0.9069329008344955	0.9045654902633006	0.9074069935601332
23664.90779498913	0.907346603607639	0.9050681861435019	0.907765613682767
30060.53470606269	0.9077800653172907	0.9053081625845018	0.9081242338054007
38184.629944162974	0.9080061755383874	0.9055481390255016	0.9083064198493958
48504.32562926437	0.9080181743604375	0.9057881154665014	0.9083064198493958
61612.99999999998	0.9080301731824875	0.9060280919075012	0.9083064198493958


==> figures/data/pareto_false_false_4_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.274310031235218	0.2590163052082062	0.2788446247577667
0.5624290876342387	0.294460122530035	0.2809731144207058	0.2983748681529969
0.6326529572341644	0.3146102138248518	0.3029299236332055	0.31790511154822715
0.7116448510526282	0.33476030511966903	0.3248867328457051	0.33743535494345733
0.8004995285942668	0.3549103964144851	0.3468435420582047	0.3569655983386875
0.9004484390378233	0.3750604877093021	0.3688003512707044	0.37649584173391776
1.0128767880594347	0.39330710055898715	0.3887591012364053	0.39418977414078443
1.139342735588332	0.3959531108327998	0.39234207961820833	0.3968335976228921
1.2815989905592866	0.3985991211066123	0.39574294099168184	0.3994774211049998
1.4416171019464419	0.4012451313804253	0.3983335920679145	0.4021212445871074
1.6216147827313052	0.403891141654238	0.40092424314414715	0.4047650680692151
1.8240866454915243	0.4065371519280507	0.4031566216258627	0.40740889155132276
2.0518387755791943	0.4093546218798525	0.40562684400741467	0.41018087196568653
2.308027621043119	0.41278898993702806	0.40925542224218014	0.4134139506955623
2.5962037382758085	0.41622335799420257	0.4132820348565452	0.4166470294254381
2.920360999662126	0.419657726051377	0.41768072999740424	0.41988010815531385
3.2849919452051655	0.42279751886029215	0.4208724145363414	0.42469652485556614
3.6951500452551276	0.42584997949433195	0.42406409907527853	0.4299823508131581
4.1565197372489155	0.4304811645717414	0.42855962201125875	0.43526817677075
4.675495207109227	0.43837285705826007	0.4357479358086825	0.440554002728342
5.259269007145396	0.4455090122465514	0.44373753152835643	0.44574665213819503
5.915931738623626	0.44965283398034345	0.44867714809551673	0.4508609158472179
6.654584180521044	0.4537966557141347	0.45341400498540757	0.4559751795562408
7.4854634184713795	0.4584701024087485	0.4578204440516918	0.46108944326526363
8.420084721940652	0.4645635867494265	0.46317685773063644	0.46620370697428654
9.471401135928149	0.47065707109010396	0.468533271409581	0.4713179706833094
10.65398299899592	0.47613062010241874	0.47312548612567745	0.47649600224816957
11.984219875591934	0.4800179200286554	0.47645525421004353	0.48155514244891434
13.480547701274563	0.48386066599388045	0.48030300480772636	0.48654955116868387
15.16370428887537	0.4884003728296685	0.4816832469999307	0.4915439598884534
17.057016736695136	0.4946600217353944	0.49414966081127365	0.49476251519923853
19.186724721962765	0.49481741217769787	0.494364543276701	0.49504963643653516
21.582344160125626	0.4949748026200021	0.49457942574212826	0.49533675767383184
24.2770762699752	0.49513219306230494	0.49479430820755554	0.49562387891112847
27.308267713897948	0.49528958350460994	0.4950091906729829	0.4959110001484251
30.71792819039833	0.49544697394691267	0.49522407313841016	0.4961981213857218
34.55331265227957	0.4962313628731514	0.49549080266890205	0.496444649078326
38.86757621952441	0.49632705854853126	0.49581949325705943	0.49662793243346787
43.7205108634027	0.49642275422391124	0.4961481838452168	0.49681121578860976
49.17937407161279	0.4965253668468071	0.4964666664600372	0.49699449914375166
55.319820979040244	0.49684378406269775	0.4964666664600372	0.49717778249889355
62.22695288266207	0.4971622012785891	0.4964666664600372	0.49736106585403544
69.99649667210872	0.4972801941633225	0.4964666664600372	0.4974289834499359
78.73613152177427	0.4972801941633225	0.4964666664600372	0.4974289834499359
88.56698123128187	0.4972801941633225	0.4964666664600372	0.4974289834499359
99.62529289685725	0.4972801941633225	0.4964666664600372	0.4974289834499359
112.06432517854647	0.4972801941633225	0.4964666664600372	0.4974289834499359
126.05647233303299	0.4972801941633225	0.4964666664600372	0.4974289834499359
141.7956534493168	0.4972801941633225	0.4964666664600372	0.4974289834499359
159.49999999999991	0.4972801941633225	0.4964666664600372	0.4974289834499359


==> figures/data/pareto_false_false_8.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.18010751535495115	0.1719473997751871	0.1820579568545023
0.42548078249996046	0.20240033051236644	0.1963423740282418	0.2039235805707479
0.543101688830336	0.22469314566978116	0.2207373482812965	0.2257892042869935
0.6932379946217444	0.24531208215810196	0.24157527875993373	0.24639560313275935
0.8848783332310898	0.25715142936871216	0.24375631136488543	0.26039729557105545
1.1294961769212748	0.26899077657932163	0.24593734396983716	0.2743989880093516
1.4417367515615334	0.28367041022140393	0.2504631344960748	0.2918632854912972
1.8402938436400573	0.3038820663966134	0.25699672681041635	0.31667706111834376
2.3490289938654945	0.32389103242271916	0.25925108606474034	0.3414908367453903
2.998400083274957	0.3538222896124894	0.2637809009313942	0.3663046123724369
3.8272848410393268	0.37449823375959773	0.26848220803855183	0.39111838799948345
4.88530844704695	0.39564081796737327	0.281029250069275	0.41593216362653
6.235814582409608	0.4249999056718527	0.2858546043893705	0.43988202858568426
7.959657804144916	0.4354094235068018	0.323208198781356	0.4457858571497834
10.160044292818487	0.4495230796053608	0.43131400335699766	0.45168968571388257
12.968710787828007	0.4568504538971388	0.45422130730697136	0.45741716253506887
16.55381164206222	0.46006599144244137	0.4585148350670057	0.46030041901800006
21.129986192464777	0.46455391998277584	0.4596991147068392	0.47686015466469356
26.9712091781498	0.4945786425871552	0.46732478511363945	0.5043421683200497
34.42719355826789	0.5109477583674796	0.48286073210927943	0.5190550212849225
43.94432776334827	0.5240667765306648	0.5122847423150882	0.5283695103792801
56.09240088955249	0.5352502517994201	0.5329412240010779	0.5361290523089515
71.59871586836485	0.5422318113809232	0.5344341541939179	0.5435012169707779
91.39163296099258	0.5495532228183512	0.5348791448361252	0.5522497414439954
116.65615051857694	0.5554156794022659	0.5463873141885638	0.5583008410413002
148.90485061823188	0.5566163856837989	0.5488747168784607	0.560176334790145
190.06845707725515	0.5578796878834039	0.551454508696545	0.5620518285389898
242.61142753737207	0.5600127330339122	0.5577504544373822	0.5639273222878346
309.67950009610064	0.5661831855468469	0.5643866639640522	0.571869930840592
395.2880280752562	0.577261986084836	0.569816734861197	0.5781320605928286
504.56237849497927	0.5784661637866113	0.5753316050633602	0.5787696739723694
644.0447868662551	0.5828715745320793	0.5793328218378174	0.5836574452461634
822.0860396426237	0.5931784318665969	0.5800104496599595	0.5954177662703793
1049.3454342883115	0.5970122561898691	0.585508179466996	0.5990501547625147
1339.4289494812554	0.5989623241421685	0.5916607389636653	0.6001387755442613
1709.7038325851543	0.5999934309748608	0.5924048831019118	0.601227396326008
2182.3383735945367	0.6010189258908711	0.592854401614454	0.6023160171077546
2785.6291166300844	0.6023115351379024	0.5968208011464744	0.6034046378895013
3555.6949688953273	0.6035605879606148	0.6000239436833272	0.60430811319138
4538.639633090271	0.604797883847587	0.6028134194743533	0.605176037706457
5793.311827717748	0.6061208407563337	0.604409603661032	0.6065842190690729
7394.828549170872	0.6076130728329361	0.6052395923397076	0.6080992787752012
9439.072312662813	0.6087936091302601	0.6075999275955603	0.6091787163297123
12048.43162099646	0.6096585478058661	0.6076904399941617	0.6098549287522053
15379.128341996528	0.609742182151038	0.6084787465760049	0.6099204289678561
19630.570683359972	0.6099184920669626	0.6094671807187787	0.6099859291835069
25057.29172583036	0.6099953711032868	0.6098130275805792	0.6100442409515381
31984.188272508272	0.6099953711032868	0.6098130275805792	0.6100442409515381
40825.972361438646	0.6099953711032868	0.6098130275805792	0.6100442409515381
52112.00000000004	0.6099953711032868	0.6098130275805792	0.6100442409515381


==> figures/data/pareto_false_false_8_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.1793081365029016	0.16509398544828094	0.1820579568545023
0.37810846460822567	0.19096821130778013	0.17910643848000227	0.1933490829349353
0.4288980330251696	0.20262828611265882	0.19311889151172362	0.2046402090153683
0.4865099302219049	0.21428836091753733	0.20713134454344492	0.2159313350958013
0.5518605681985785	0.22594843572241538	0.22114379757516628	0.22722246117623432
0.6259894563581626	0.23760851052729395	0.23377096591091573	0.23851358725666733
0.7100757366135685	0.2438237434555054	0.24062726964127282	0.245095210846454
0.8054569395795338	0.2446049084461943	0.24198606359792885	0.2469766508375645
0.9136502601973738	0.2453860734368845	0.2433448575545849	0.24885809082867505
1.036376691216405	0.24616723842757396	0.24470365151124093	0.25073953081978556
1.1755883984147641	0.2469484034182633	0.24587308962430163	0.2526209708108961
1.333499773007549	0.24773425287568102	0.2467015094689279	0.25450241080200664
1.5126226551819058	0.2532455254312213	0.25216644108031383	0.25638385079311715
1.715806289047344	0.25766640898879645	0.25636824097940153	0.2581884058629565
1.9462826445504864	0.25844807186824537	0.2574991766828739	0.2597363541659919
2.2077178272738647	0.2592297347476931	0.2586301123863463	0.2612843024690273
2.504270393876187	0.2605883767246281	0.25930224958490017	0.2628322507720627
2.8406575007770853	0.2623986364073957	0.2597575027157908	0.2643801990750981
3.2222299382899906	0.2642088960901634	0.26021275584668146	0.2659281473781335
3.6550572437444586	0.26601915577293095	0.26066800897757214	0.26747609568116887
4.146024247462172	0.2700249326303183	0.26649142204221193	0.2712677108757393
4.702940587309189	0.273358601479935	0.27245338885091025	0.2751172357548346
5.334664933833555	0.2776922303859368	0.27701192187006557	0.27896676063392983
6.051245901993442	0.28228540973592436	0.2811815424774865	0.2828162855130251
6.864081890908675	0.2855908997259271	0.28535116308490743	0.28569036766755396
7.786102394149818	0.2871748620369021	0.286609653294034	0.28757461259380207
8.831973664603254	0.2879156559362629	0.2873318201706922	0.28897586958703647
10.018332005350262	0.28865644983562366	0.2880539870473504	0.2903771265802709
11.364048397435305	0.28939724373498427	0.2887761539240086	0.2917783835735053
12.890528673863491	0.29131551179725346	0.2902325259670857	0.2931796405667397
14.622054014588498	0.29426146138787557	0.29135283365578174	0.2948894864224198
16.5861671786238	0.2962291418796954	0.29539225217242404	0.2963275165456241
18.814110616934375	0.29664776240175345	0.2961594793812449	0.2966959398609919
21.341323435015127	0.2968514280327416	0.2961613728749805	0.29690561016659
24.20800511016335	0.29705509366372984	0.29616326636871615	0.29711528047218805
27.459754930295833	0.2972587592947182	0.2961651598624518	0.29732495077778615
31.148297325636946	0.29746242492570607	0.2961670533561874	0.29753462108338424
35.33230463087127	0.29761500565703736	0.29748477765394216	0.2976306875546773
40.07833036514651	0.2976171083032984	0.2975008063332232	0.2976306875546773
45.46186787528034	0.2976192109495595	0.29751683501250425	0.2976306875546773
51.568551181632806	0.2976209517310688	0.2975328636917853	0.2976306875546773
58.49551712807366	0.29762216169349265	0.29754889237106635	0.2976306875546773
66.3529505032803	0.29762331948173254	0.29756460579455124	0.2976306875546773
75.26583671106273	0.2976242102388457	0.2975787057167982	0.2976306875546773
85.37594986882009	0.2976251009959587	0.2975922425587972	0.2976306875546773
96.84410795810524	0.29762599175307186	0.2975922425587972	0.2976306875546773
109.85273089917727	0.2976268490155534	0.2975922425587972	0.2976306875546773
124.60874223992556	0.2976268490155534	0.2975922425587972	0.2976306875546773
141.34686061530124	0.2976268490155534	0.2975922425587972	0.2976306875546773
160.33333333333331	0.2976268490155534	0.2975922425587972	0.2976306875546773


==> figures/data/pareto_false_true_4.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.4682845294475555	0.4661113917827606	0.468629777431488
0.6355685828711891	0.4736876082068192	0.4699880763938064	0.474063809719132
0.8078948470657833	0.47909068696608187	0.4743872680243465	0.479497842006776
1.026945166117072	0.48446636141469024	0.47792708955356666	0.48756151618934496
1.305388167830891	0.4896221674359844	0.4814669110827869	0.5167231568620975
1.659327415850195	0.49488378178376186	0.4838833705324607	0.5458847975348501
2.1092327484224414	0.5002910526001595	0.4843235072958788	0.5750464382076026
2.681124137720709	0.5057035181579322	0.4847636440592969	0.6042080788803551
3.4080765374257806	0.5300454328322958	0.4969809813182777	0.6333697195531076
4.332132750416505	0.5710556086037407	0.517332138625176	0.6625313602258601
5.506734945984171	0.6120657843751826	0.5376832959320742	0.6916930008986127
6.999815451732826	0.6530759601466255	0.5580344532389725	0.7208546415713653
8.897725574035373	0.6940861359180696	0.5783856105458707	0.7500162822441179
11.310229667732797	0.7350963116895128	0.598736767852769	0.7791779229168703
14.376853283737232	0.77137424081303	0.6190879251596673	0.8071866745599479
18.274952535383743	0.7995883841036623	0.6569923988387798	0.8319530727617318
23.22997136990419	0.8512647265944512	0.8315101532492193	0.8531193826465189
29.528479967416615	0.868503654713749	0.861901712870163	0.8695910792923297
37.53474833446254	0.8756350486667988	0.8722236563602572	0.876363973435716
47.71181361472218	0.876605052681206	0.8753058781225302	0.8771201202888488
60.64825953064659	0.8773662739622209	0.8769553239417343	0.8778762671419815
77.09225672699422	0.8815118419838851	0.878244677488885	0.8832921851402423
97.99483271663527	0.8831159988897536	0.879879565899647	0.8873666063410396
124.56487391682228	0.8846914467179002	0.8814703167772042	0.8914410275418367
158.3390407816862	0.8863136941693607	0.8844520501880835	0.895515448742634
201.2706395255995	0.896254683173059	0.885727888862792	0.899345311045706
255.8425902737263	0.8977431465427372	0.8858599379421638	0.9014028050122621
325.2110250767331	0.8992317692164096	0.8859919870215356	0.9034602989788182
413.3878206842121	0.9012213643984269	0.8861240361009073	0.9055177929453743
525.4726227369481	0.904279927143244	0.894588777240012	0.9075752869119303
667.9477803410576	0.9072916791583956	0.8981060087704228	0.9096327808784864
849.053248366645	0.9099866043736075	0.9002278033465081	0.9127475883455661
1079.263139693137	0.912456485625313	0.9022507111474174	0.9162177583530495
1371.891488479755	0.9186259865509766	0.913268382611723	0.9195934244282513
1743.8622583722488	0.9187933498429893	0.9138546960178394	0.9199303850899384
2216.6881285524014	0.918955026135492	0.9144732898300943	0.9202673457516254
2817.7146650628774	0.9191012783453337	0.9149677124919552	0.9206043064133124
3581.7018332187617	0.9192763923922308	0.9154621351538161	0.9209412670749993
4552.834316811979	0.919463051902914	0.916239565810403	0.9212782277366864
5787.276909567017	0.9197160350253342	0.9168599301118249	0.9216151883983734
7356.422768193331	0.9204256329114128	0.9199182201176342	0.9219521490600605
9351.022387563973	0.9210988308191833	0.9199658661183251	0.9222891097217475
11886.432094521577	0.9217312039222915	0.9200135121190158	0.9227742959850214
15109.285603419401	0.9223635770254022	0.9200611581197067	0.9234219211196684
19205.974478322663	0.9234041721488634	0.9214556742348402	0.9237496256828308
24413.427963695533	0.9235720009350387	0.9228009393155446	0.9237496256828308
31032.815627827666	0.923609645155398	0.9228442907333374	0.9237496256828308
39446.96530216265	0.9236332952976227	0.9228442907333374	0.9237496256828308
50142.503671328996	0.9236332952976227	0.9228442907333374	0.9237496256828308
63737.999999999956	0.9236332952976227	0.9228442907333374	0.9237496256828308


==> figures/data/pareto_false_true_4_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.4678101563453674	0.4592888355255127	0.468629777431488
0.5625365384129843	0.4685354600535183	0.46099911470261107	0.4693380550412852
0.632894714099326	0.46926076376167	0.4627093938797095	0.4700463326510823
0.7120528032986205	0.46998606746982224	0.46441967305680787	0.4707546102608795
0.8011114382697351	0.47071137117797335	0.4661299522339063	0.47146288787067664
0.901308910734608	0.47143667488612495	0.46784023141100467	0.47217116548047383
1.0140383893708478	0.472161978594276	0.4695505105881031	0.47287944309027097
1.140867290749109	0.4728872823024269	0.4709760237393267	0.47358772070006816
1.2835590730532072	0.4736125860105783	0.47131120178330366	0.4742959983098653
1.4440977556078602	0.47433788971873125	0.47202455578091396	0.4750042759196625
1.624715505139211	0.47579666717548874	0.47386609310200534	0.47649193309194315
1.8279236723338297	0.47760424188475137	0.47616954561349883	0.47835021763918756
2.056547710235646	0.47941181659401266	0.4784729981249923	0.480208502186432
2.313766459994219	0.48121939130327507	0.4806685214392768	0.4820667867336764
2.603156350202425	0.48313309902736506	0.4823497221955165	0.4839250712809208
2.928741124381301	0.48525000686283976	0.483590488648453	0.48578335582816523
3.2950477880344167	0.4935731999922845	0.4914777643867471	0.49411996641576317
3.707169553172484	0.5034868338049069	0.5010090216323038	0.5041167316378051
4.170836655503319	0.5134004676175293	0.5105402788778605	0.5141134968598471
4.692496028945649	0.523314101430152	0.5200715361234172	0.524110262081889
5.279400945279522	0.5332277352427742	0.5296027933689739	0.534107027303931
5.93971186530356	0.5431413690553967	0.5391340506145306	0.544103792525973
6.682609903756787	0.5530550028680189	0.5486653078600872	0.5541005577480149
7.51842448564734	0.5629686366806411	0.5581965651056439	0.5640973229700569
8.458776968950954	0.5728822704932636	0.5677278223512006	0.5740940881920988
9.516742230642292	0.5827959043058858	0.5772590795967573	0.5840908534141408
10.707030462788357	0.5927095381185084	0.586790336842314	0.5940876186361828
12.046191706438668	0.6026231719311306	0.5963215940878707	0.6040843838582247
13.552845967198419	0.6125368057437529	0.6058528513334274	0.6140811490802667
15.247942112064349	0.6220376657697968	0.6153841085789841	0.6238354243456344
17.155049147284487	0.6293230289536877	0.6209745386724125	0.6315652685743792
19.300683927236072	0.6306383773849525	0.6236173633585882	0.6330197101499864
21.71467985086101	0.631953725816215	0.6257361052423273	0.6344741517255935
24.430601672099066	0.6332690742474797	0.627383254253863	0.6359285933012007
27.486212191938154	0.6345844226787416	0.6290304032653986	0.6373830348768078
30.9239973210753	0.635899771110006	0.6303992495574562	0.6388374764524148
34.791756813780204	0.6383479375759822	0.6321690916005955	0.6396737186490125
39.14326888666056	0.63867937284163	0.6324735090514665	0.6397502611214239
44.039037963341386	0.6390108081072764	0.6327779265023374	0.6398268035938351
49.547135941872135	0.6393237008360036	0.6332575936270818	0.6399033460662465
55.74414868203663	0.639458344917635	0.6354219286807488	0.6399798885386578
62.71624087274323	0.639592988999266	0.6375862637344157	0.6400564310110692
70.5603540856558	0.6396797069650912	0.6385524458929621	0.6401329734834806
79.38555467307859	0.6397455411462519	0.6389965334348642	0.6402095159558919
89.3145502515766	0.6398113753274126	0.6394406209767663	0.6402860584283033
100.48539585686889	0.640287284984851	0.6398852758888408	0.6404166840610366
113.05341349276294	0.6405848910518803	0.6402945945439232	0.6406738988496586
127.19335176398131	0.6407870710738233	0.6403744593444605	0.6409620585157333
143.10181562091023	0.6411559492517714	0.6407500721221698	0.641250218181808
160.99999999999994	0.6411997300386428	0.6407777816057205	0.6412824392318726


==> figures/data/pareto_false_true_8.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.28571450531482656	0.2814186215400696	0.2859406073888142
0.4265753933894675	0.3029869620888735	0.3007494102381577	0.30366231455887055
0.545899698736137	0.32025941886292025	0.3170063323640147	0.3213840217289269
0.6986021362186784	0.3384240851929451	0.33431658823936905	0.3397824536848534
0.8940194432406156	0.3603995618953432	0.35832947069894205	0.3610713162755523
1.1441000870945952	0.37144043551150735	0.37009201733291053	0.37605133245685657
1.4641348341879032	0.373370492784343	0.3708050343977939	0.38578120438567043
1.873691678606783	0.3752822732154748	0.3715180514626772	0.3955110763144843
2.397812294676781	0.37719397558176304	0.3722310685275605	0.40524094824329815
3.0685431686275493	0.37910564987522705	0.37294408559244385	0.41497082017211195
3.9268950278695818	0.38101385545262295	0.37365710265732716	0.4247006921009258
5.025350373937833	0.3829130520654031	0.3743701197222105	0.4344305640297397
6.431072438047317	0.3848122486781814	0.3750831367870938	0.44416043595855353
8.230011765528591	0.38671144529096046	0.3757961538519772	0.4538903078873674
10.532161519440917	0.4287067581288246	0.38798071629229863	0.4636201798161812
13.478282830190766	0.48154801837502	0.46463848981289296	0.510336868223487
17.248511401509397	0.5379880086439008	0.46809122382390245	0.559059762322728
22.073371609444763	0.5500361814996795	0.46890743135652124	0.5691118490970167
28.247871533192413	0.5554601954444176	0.4697236388891401	0.5750043317038989
36.14954073506009	0.5741499930928622	0.5190506151482985	0.5808968143107809
46.26151367972052	0.5818882148310199	0.5458939826934975	0.589089742623847
59.20207019015705	0.5900596248621491	0.5759794070569568	0.5973309639081713
75.76243914251134	0.5988704840968025	0.5778101340269376	0.6055721851924957
96.95517684408713	0.60789291534456	0.5781660357962234	0.6138134064768199
124.0760781102356	0.6161787816867117	0.5785219375655092	0.621733477555851
158.78340549028815	0.6221629660631811	0.5980311190091769	0.6283971245537914
203.19928098221703	0.6297507849164143	0.6078320221518603	0.6350607715517317
260.0394396643386	0.637359728499615	0.616724715167069	0.641724418549672
332.77927881477586	0.6439659419080208	0.6256174081822775	0.6478213166310572
425.86635531682896	0.6472378829609619	0.6311919157705439	0.6520336646186521
544.9923241518452	0.6505098240139062	0.6332702901825322	0.6562460126062469
697.4409452079408	0.6538881967192509	0.6353486645945204	0.6604583605938418
892.5334367039984	0.6573104291774399	0.6374270390065088	0.6646707085814365
1142.1984056257847	0.666024266549035	0.6561719589747399	0.6686694429674995
1461.7012026259254	0.6670100394462064	0.6609202216276524	0.6710955572578715
1870.5772965840358	0.6684963066757973	0.6637211806126281	0.6735216715482434
2393.8267384672254	0.6694256703229408	0.6665221395976038	0.6759477858386153
3063.442748003649	0.6769252901301899	0.669117926940333	0.6781343709304308
3920.367886067308	0.6775180948401943	0.6708113950220096	0.6787200410560627
5016.997419691792	0.678248328758589	0.6723873558264997	0.6793057111816945
6420.38294381691	0.6794707849259983	0.6776067357398042	0.6798913813073264
8216.332139909178	0.6801728619111458	0.6788124600362049	0.6804770514329582
10514.655344400851	0.6808749323413632	0.6798441967252533	0.68106272155859
13455.879719677381	0.6818494201126635	0.6804278026691458	0.6823511078228104
17219.841554468214	0.6835299651218477	0.6817395570741339	0.6838610229960294
22036.682055604735	0.6843827548574296	0.6819080374158586	0.6847999681605165
28200.918950604635	0.6849269024531042	0.6820273141066233	0.68539826075236
36089.45428589599	0.6849269024531042	0.6820273141066233	0.68539826075236
46184.61947765186	0.6849269024531042	0.6820273141066233	0.68539826075236
59103.666666666635	0.6849269024531042	0.6820273141066233	0.68539826075236


==> figures/data/pareto_false_true_8_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.28567992607752446	0.2814186215400696	0.2859406073888142
0.3780601891223237	0.2946061312428437	0.291286798881697	0.2949873644498855
0.42878851979762145	0.3035323364081628	0.3011549762233244	0.30403412151095677
0.48632360666451013	0.3124585415734822	0.3094752992873715	0.31308087857202804
0.5515787841307057	0.32138474673880124	0.31736231571241574	0.3221276356330993
0.625589938332948	0.33031095190412046	0.3254559536805587	0.33117439269417065
0.7095319511975315	0.33648844422098206	0.3315843762394444	0.3373460178176479
0.8047373509742103	0.3398607761799852	0.3355326815843937	0.3405834673543674
0.9127174653093233	0.34323310813898833	0.34002962730048464	0.3438209168910869
1.0351864126502721	0.3466054400979911	0.34442894636218935	0.34705836642780646
1.1740883128302653	0.34997777205699393	0.348643269567856	0.35029581596452597
1.33162814878476	0.35335010401599676	0.35266469397570926	0.3535332655012455
1.5103067693105288	0.355143115281553	0.35452101105247585	0.3552825398845532
1.7129605885147925	0.356919910098792	0.3562916505971023	0.3570165337009932
1.9428066121589687	0.3586967049160317	0.3581977999251244	0.3587505275174331
2.203493505662762	0.3603866749098733	0.3598264422793308	0.3604803516319354
2.4991595144420278	0.36205064720343605	0.36111106346582084	0.3622089272249091
2.8344981560304237	0.363714619496999	0.3624970999566922	0.36393750281788284
3.2148327268072188	0.36537859179056176	0.3638831364475636	0.3656660784108566
3.646200806080119	0.3670425640841251	0.365269172938435	0.36739465400383026
4.135450098973857	0.36805851427571457	0.36665520942930635	0.3683171692758487
4.690347139571965	0.36883830758267505	0.3679904963015313	0.36935705165494936
5.3197005799077814	0.36949647496240723	0.36893424736210706	0.37048836584102074
6.0335010219422145	0.37072023604227383	0.3691113984801247	0.37361790296324426
6.843079612275622	0.3719557326427041	0.3692885495981423	0.3772536111846857
7.7612879171881195	0.3731912292431353	0.36946570071615986	0.38088931940612714
8.802701933414836	0.37442672584356634	0.36964285183417744	0.38452502762756857
9.983853473202773	0.37566222244399755	0.3698200029521951	0.38816073584901006
11.323492596745826	0.3847258665926315	0.36999715407021266	0.39759432160146196
12.842885257952878	0.39673289719836363	0.37017430518823025	0.4092079115119363
14.566150888493906	0.4102028393540258	0.38277381319538545	0.41401085988879466
16.520645279064933	0.41341632536546585	0.38509149980348123	0.415927521761208
18.73739483587834	0.41463363944535125	0.3902924190889093	0.4170284570928207
21.251589105935455	0.41526420223285493	0.39634083075358817	0.4178896191892324
24.10313938961962	0.41589476502035666	0.40238924241826707	0.41875078128564414
27.33731230824395	0.4165253278078594	0.4084376540829459	0.4196119433820559
31.00544838405221	0.41715589059536207	0.4144860657476248	0.42047310547846756
35.16577703969168	0.42012853637823655	0.41679948993450866	0.4208995103836059
39.88434095477792	0.4201616001762131	0.41688247848484017	0.4208995103836059
45.23604445314775	0.42019466397418964	0.4169654670351717	0.4208995103836059
51.30584256330865	0.4202277277721662	0.4170484555855032	0.4208995103836059
58.19008962769391	0.42026079157014273	0.4171314441358347	0.4208995103836059
65.99806886907272	0.42029385536811936	0.41721883519513764	0.4208995103836059
74.85372719504934	0.4203269191660959	0.41730035801831045	0.4208995103836059
84.89764277961356	0.42035998296407245	0.4173818808414833	0.4208995103836059
96.28925665590056	0.42039304676204897	0.4174634036646562	0.4208995103836059
109.20940374533322	0.4204722943115985	0.41852303891259035	0.4208995103836059
123.86318350169067	0.4205194704899398	0.41873842502716435	0.4208995103836059
140.48321573982682	0.4205552914237344	0.4188719810906715	0.4208995103836059
159.3333333333334	0.42068063537279765	0.4189179340998332	0.4208995103836059


==> figures/data/pareto_true_false_4.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.45722299307584763	0.4543078541755676	0.4576674699783325
0.6358335195995735	0.4629010738774993	0.4598367570615428	0.4638339935024052
0.8085685292927624	0.4685791546791515	0.46300239538681853	0.4700005170264778
1.0282299476353358	0.47425723548080356	0.46616803371209425	0.4761670405505505
1.3075661331253214	0.4799353162824556	0.4693336720373699	0.4823335640746231
1.6627887530685554	0.4848267583429701	0.4740865248180573	0.498884789246738
2.114513650428331	0.4886520599681054	0.48095447534693603	0.5292745092715967
2.6889573131863758	0.4924180715922748	0.4878224258758148	0.5596642292964554
3.4194583849926117	0.5814161936445547	0.49317369654234144	0.6002112265090135
4.348412520108253	0.6143391227558266	0.4972564252573435	0.6404859206642645
5.529732874662562	0.6563344753512783	0.5031594360117395	0.6807606148195153
7.031979032284327	0.6984253936618319	0.5115863456737455	0.7210353089747663
8.94233595569549	0.7405163119723849	0.5200132553357515	0.7613100031300172
11.371673888303365	0.7686460225008003	0.7384300757519274	0.7834152153958428
14.460982864276986	0.785921397736614	0.7705995942519482	0.8025441185342588
18.38955526292472	0.8057334688074842	0.8005893490058819	0.8216730216726748
23.38539129339257	0.8314865509360716	0.8104578534976781	0.8335563090983432
29.73843130658203	0.839846261042511	0.836002176083649	0.8454432146344301
37.8173828900684	0.8526700803863752	0.8465417444919321	0.853232336991018
48.09111933007376	0.8547333790091569	0.8536774166613141	0.8557276836095359
61.155891330247776	0.8577940041234061	0.8568861424195098	0.857982584618478
77.76993125752091	0.8628109646378472	0.8589279448656507	0.8633628189529876
98.89745822097285	0.8641758429898609	0.8630013103327411	0.8680874117613453
125.76463788018593	0.8694766355624854	0.8645512837819168	0.8727681193640531
159.9307446890488	0.8753617365239257	0.8656553832799276	0.8774488269667609
203.37865657563745	0.8890800455493817	0.8746770239808015	0.8925557893829007
258.6299340438411	0.9010266629769448	0.8880152108505251	0.9027992498590239
328.8911624738022	0.9019311885912963	0.889202073869439	0.9057390810559617
418.2400508018253	0.9028357142056468	0.8903889368883526	0.9086789122528993
531.8620870776582	0.9049699720716231	0.902814333607735	0.911618743449837
676.3514855363247	0.9103596190053961	0.903870323657242	0.9145585746467747
860.093891069922	0.9141337717693391	0.905729620512669	0.916739911901651
1093.7530518901617	0.9159771768000935	0.9077832212780758	0.9187292212409243
1390.8897051121935	0.9233165257250543	0.9158503052769126	0.9266611369406337
1768.7485931525964	0.928453210318279	0.9171610857678808	0.9320553135697979
2249.2592865420197	0.9290885274928347	0.9210791479502957	0.9325515770324556
2860.3088973080767	0.9292560000787806	0.9213372448082636	0.9330478404951134
3637.3605466347367	0.9294861528807643	0.9217017601003338	0.9335441039577711
4625.511516838788	0.9299578199321935	0.9226089072514553	0.9340403674204288
5882.110535399939	0.9309932753542521	0.9254015609506223	0.9345366308830865
7480.086088794152	0.9318918458981593	0.9280762822730095	0.9350328943457442
9512.178929491589	0.9324089011808916	0.929097066890594	0.935529157808402
12096.32441559906	0.9329521910498195	0.9295526921348212	0.9360254212710597
15382.497054777214	0.9336981513086322	0.9311178833124846	0.9365216847337173
19561.414485138142	0.934747202999861	0.9318890507249199	0.9370179481963751
24875.60604086294	0.9361476194213313	0.9330483098939922	0.9375142116590328
31633.488282268598	0.9371332714525435	0.9339884644167801	0.937807321548462
40227.264383453425	0.9372058461151859	0.9343364605082508	0.937807321548462
51155.686193587426	0.9372200339060198	0.9345207695550439	0.937807321548462
65053.00000000004	0.9372342216968537	0.9347050786018372	0.937807321548462


==> figures/data/pareto_true_false_4_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.4573600000143051	0.4543078541755676	0.4576674699783325
0.5623930506284429	0.4588053740760721	0.45610976020025107	0.4591097705989687
0.6325718867903327	0.46025074813783795	0.4579116662249345	0.46055207121960484
0.7115080663076105	0.46169612219960504	0.4597135722496179	0.461994371840241
0.800294383914963	0.463141496261372	0.46151547827430134	0.46343667246087716
0.9001599999414927	0.4645868703231379	0.4633173842989848	0.4648789730815133
1.0124874568415902	0.4660322443849051	0.4647638850906546	0.4663212737021495
1.1388318191523517	0.46747761844667207	0.46602549874937177	0.46776357432278565
1.2809422018516605	0.468922992508438	0.46728711240808896	0.4692058749434218
1.4407859851561402	0.4703683665702049	0.46854872606680614	0.47064817556405797
1.620576050989336	0.47318050808898915	0.47170600883623287	0.4734231496301268
1.8228014181825756	0.476704636282847	0.4757233426272319	0.47689234986503015
2.050261700523102	0.48014412856470373	0.4791835773522709	0.4803223247125801
2.3061058646876926	0.4832672706367147	0.48161987726380817	0.48360568378879804
2.5938758246277094	0.4863904127087267	0.4832635231439766	0.48688904286501594
2.917555475927491	0.48951355478073866	0.48490716902414505	0.4901724019412339
3.28162584896916	0.49202207597689096	0.487814044850005	0.4933425110716857
3.69112714444584	0.4943397159525016	0.49111323874270923	0.4964774484585095
4.1517285100446975	0.49665735592811244	0.4944124326354134	0.49961238584533324
4.669806524290236	0.49897499590372385	0.4977116265281176	0.502747323232157
5.252533474080382	0.5019318626238153	0.5010188027781767	0.5058822606189808
5.90797664803216	0.5057750664122809	0.5043370471809338	0.5090171980058046
6.645210020256816	0.5096182702007463	0.5076552915836909	0.5121521353926283
7.474439870717857	0.5134614739892112	0.510973535986448	0.5152870727794521
8.407146081263761	0.5173046777776754	0.5142917803892052	0.5184220101662759
9.45624106344177	0.5203211247874086	0.5176100247919623	0.520984447545927
10.63624851829394	0.5222202185832395	0.5209282691947195	0.5227579811797245
11.963504502891166	0.5242972900062761	0.5241536637487763	0.5245315148135219
13.456383587176155	0.5263646764063299	0.5260987655233264	0.526730055014858
15.135553232037012	0.5284318052713141	0.5280438672978764	0.5290567559766913
17.02425991022897	0.5402624650316101	0.5399843373138421	0.5403038698168098
19.14865093121034	0.540300015530252	0.5400728592802481	0.5403566064242842
21.53813642524512	0.5403375660288934	0.540161381246654	0.5404093430317587
24.225796498090386	0.5403751165275343	0.5402499032130601	0.5404620796392332
27.248839192929793	0.5404126670261757	0.5403384251794661	0.5405148162467077
30.64911559959134	0.5404502175248167	0.5403554523351488	0.5405675528541821
34.47369924223593	0.5405194565249806	0.540407973789016	0.5406202894616566
38.775537766577024	0.5406422992287614	0.5405317147663775	0.540864622570298
43.614185948607286	0.540765141932544	0.540655455743739	0.5411431744594414
49.05663017262686	0.540890777035496	0.5407779812812805	0.5414217263485847
55.17821579266986	0.5412979071198102	0.5407779812812805	0.541700278237728
62.06369021574831	0.5417050372041237	0.5407779812812805	0.5419788301268714
69.80837614738665	0.5418654887223415	0.5407779812812805	0.5420883297920227
78.51949124189318	0.5418661599090754	0.5407779812812805	0.5420883297920227
88.3176324266432	0.5418666446797515	0.5407779812812805	0.5420883297920227
99.3384454494028	0.541867062414702	0.5407779812812805	0.5420883297920227
111.73450276195358	0.5418674801496528	0.5407779812812805	0.5420883297920227
125.67741573749448	0.5418678978846031	0.5407779812812805	0.5420883297920227
141.3602104634173	0.5418679767847061	0.5407779812812805	0.5420883297920227
158.99999999999994	0.5418679767847061	0.5407779812812805	0.5420883297920227


==> figures/data/pareto_true_false_8.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.3049364020427069	0.302968164285024	0.3051315943400065
0.4267773777977078	0.30692878567539855	0.3054538856158395	0.3071306782921971
0.5464167905996624	0.3089211693080906	0.30793960694665506	0.3091297622443877
0.6995949752302896	0.3109135529407819	0.31042532827747055	0.3111288461965784
0.8957139271477061	0.3129059365734743	0.3124414920805778	0.313127930148769
1.1468113232549555	0.3164462769137135	0.31594942240236623	0.3165942384167404
1.4682993881024087	0.32136651216104284	0.32080841460441534	0.323613303116648
1.8799108880289748	0.32649829881789794	0.32562472338561144	0.33434127254643975
2.406910317859099	0.35737584769719605	0.34630220195134515	0.37350820897955295
3.0816446221504625	0.4102557167837438	0.36306024631679484	0.4197153201270981
3.9455286334373474	0.4443276291112316	0.37713700403456085	0.4545814221613719
5.051587092612495	0.47839954143871827	0.3912137617523269	0.48944752419564563
6.467709279305724	0.5137576038402722	0.47742177793189317	0.5202903087673081
8.280816019740001	0.5288220292406627	0.4994632837496725	0.5342968588072997
10.60219484078967	0.5438864546410519	0.5213058754167339	0.5483034088472913
13.574330739157801	0.553105774498983	0.5395553714648148	0.5574424119526223
17.379651834649774	0.5565319941234681	0.5485679311752577	0.5616912943593739
22.251726711086853	0.5636474442241628	0.5523063900670003	0.5659401767661254
28.489600731686608	0.5701986051575496	0.568545290551862	0.5706188215409961
36.4761512843186	0.5708364309463907	0.5701016691881035	0.5717929877592022
46.701588591821945	0.5721407297225068	0.5713212047953524	0.5729671539774083
59.79354455461539	0.5743506042138453	0.572195892858596	0.5750000407328278
76.55559646274749	0.5769922445433626	0.5728317846029854	0.5791414600624593
98.01659014233252	0.5796128190802396	0.5730806593478595	0.5832828793920907
125.4937899648521	0.5825549504731976	0.5742537328625937	0.5874242987217221
160.67373183328758	0.5864438909605932	0.576051112974698	0.5915657180513535
205.71574185834788	0.5961041809018	0.5802887107357356	0.5982899936481525
263.3844746460476	0.6144996127143566	0.6073167788955942	0.6241162865489509
337.219606326201	0.639806820563998	0.627834467211092	0.6427339485045802
431.7530979896145	0.6414728740465457	0.6332059179101727	0.6435419483693713
552.7873650481333	0.6436059867027484	0.6420733973340658	0.6443499482341625
707.7514264048405	0.6464156994331767	0.6446657247307853	0.6547234410092031
906.1568936809355	0.64982150691002	0.6452212007898832	0.6685250755835753
1160.1817888753976	0.6740329339142045	0.6493921686224766	0.6800096228379152
1485.4180248746893	0.6760873813554039	0.6584072512177519	0.6811201468389633
1901.8284287684103	0.6782355189091315	0.6668618258257443	0.6822306708400112
2434.972049552752	0.6803836564628615	0.6753164004337366	0.6833411948410592
3117.5729589565017	0.6848733888940296	0.6842972800568933	0.6852076732962459
3991.5288375494933	0.6919780836846173	0.6906692931850001	0.6921502687176725
5110.482632079916	0.693932590660929	0.692313550439674	0.6953846950236962
6543.115130999381	0.6951441701680239	0.6942357385189037	0.698575869287008
8377.360554709263	0.6969815760729662	0.6960248731024389	0.7017670435503197
10725.80391121433	0.7009094001563609	0.6994297390552395	0.7088139164952771
13732.591404001349	0.7157432448830425	0.7125658910150441	0.7167747089213834
17582.27804930111	0.7165135413748795	0.713477851945101	0.7174289688313158
22511.155564772773	0.7173679952189894	0.7154791530928485	0.7180832287412483
28821.75582939	0.7180923727781753	0.716067977958727	0.7184522151947021
36901.42012917866	0.7181004298506205	0.7162876129150391	0.7184522151947021
47246.07395922726	0.7181018978743765	0.7162876129150391	0.7184522151947021
60490.66666666671	0.7181033658981325	0.7162876129150391	0.7184522151947021


==> figures/data/pareto_true_false_8_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.3049361817042035	0.3045100172360738	0.3051315943400065
0.37802784029518816	0.30593836669593505	0.30514727977093237	0.3061494598781302
0.4287151441147328	0.30694055168766665	0.30564881797192067	0.3071673254162539
0.4861987800945985	0.3079427366793985	0.30615505993511366	0.30818519095437763
0.5513900243799486	0.3089449216711287	0.30666881947954283	0.3092030564925014
0.6253223402299892	0.3099471066628605	0.3075666855926289	0.3102209220306251
0.7091677612964271	0.3109492916545921	0.3084356729580727	0.31123878756874884
0.8042554716295857	0.3119514766463236	0.3090355609151451	0.31225665310687256
0.9120928769571608	0.3129536616380554	0.3096354488722175	0.3132745186449963
1.0343895012742208	0.3143497495111582	0.3108941606176612	0.3146545317720812
1.1730840875721313	0.316817794369671	0.31394577816679264	0.3170200838634545
1.3303753323286327	0.31928583922818393	0.31699739571592417	0.3193856359548278
1.508756740986559	0.3217838073195935	0.3200490132650557	0.3247932912591387
1.7110561569778664	0.3242823130839009	0.3231006308141871	0.33025560831924217
1.9404805909383822	0.32678081884820803	0.3261178914205516	0.3357179253793456
2.2006670607815013	0.3352779498663314	0.3288031620310243	0.341180242439449
2.4957402485879716	0.34098126193332623	0.331327462934705	0.34444992307052974
2.830377888334461	0.34260513069943543	0.33385176383838566	0.34581210137336754
3.2098849210389946	0.3442289994655454	0.3363760647420663	0.34717427967620534
3.6402775928893845	0.3458528682316547	0.33890036564574705	0.34853645797904315
4.128378829544821	0.3474767369977643	0.3414246665494277	0.34989863628188095
4.681926398559616	0.3491006057638736	0.3439489674531084	0.35126081458471875
5.309695574605561	0.3507244745299836	0.34647326835678904	0.35262299288755655
6.021638252079176	0.352350945781049	0.34899756926046976	0.35398517119039435
6.829040710417147	0.3539802040541132	0.35152187016415043	0.35534734949323216
7.744702533140736	0.35560946232717733	0.3540461710678311	0.35670952779606996
8.783139516995597	0.35723872060024064	0.35590355466457624	0.35807170609890776
9.960813787863502	0.35886797887330446	0.35709644412512326	0.35943388440174556
11.296394771425721	0.3600750614000507	0.3582893335856702	0.3614670973607187
12.811055155691756	0.36109692464532567	0.35948222304621724	0.36377680184419336
14.52880653722608	0.36211878789060004	0.3606751125067642	0.3660865063276681
16.47688007200255	0.36795992019454277	0.36442998726350045	0.368751820377784
18.686158165265855	0.37064828864644395	0.3704508266250302	0.3707121867912806
21.191664043889233	0.3707855894900125	0.3706541581885592	0.37086707509609884
24.033116972317934	0.37092289033358	0.3706874906824226	0.3710219634009171
27.255561913820927	0.371060191177147	0.3707208231762861	0.37117685170573533
30.910083618940554	0.37119749202071567	0.37075415567014947	0.3713317400105536
35.054616461435295	0.3712863698718584	0.37079353859244285	0.3714296330237355
39.75486285987759	0.3713227958682856	0.3708394753474731	0.3714657886554242
45.08533484445276	0.37135922186471343	0.3708854121025033	0.37150194428711286
51.13053528070159	0.3714066956763326	0.3709205248634991	0.37153809991880155
57.986297475901665	0.37147578234319134	0.3709477140921997	0.37157425555049023
65.76130440458826	0.37153847831763825	0.3709778785705566	0.3716070652008056
74.57881163718287	0.3715385091544562	0.3709778785705566	0.3716070652008056
84.57860128495761	0.37153852939605714	0.3709778785705566	0.3716070652008056
95.91919793682112	0.37153852939605714	0.3709778785705566	0.3716070652008056
108.78038171670941	0.37153852939605714	0.3709778785705566	0.3716070652008056
123.36603830056158	0.37153852939605714	0.3709778785705566	0.3716070652008056
139.9073910736042	0.37153852939605714	0.3709778785705566	0.3716070652008056
158.66666666666674	0.37153852939605714	0.3709778785705566	0.3716070652008056


==> figures/data/pareto_true_true_4.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.4359343600273132	0.4353517293930053	0.4362431168556213
0.6322746835443582	0.48415296936443886	0.4819136685330393	0.48453561161932696
0.7995425509022369	0.5323715787015635	0.5287633059006206	0.5328281063830326
1.0110610267039217	0.578824072649159	0.5734669276657431	0.5793736255627306
1.2785365814065122	0.5893586915997369	0.5859848193604675	0.590390520156944
1.6167726248173766	0.5998933105503151	0.5935805053222516	0.6014074147511574
2.044488799439177	0.6127954067498361	0.6040232962481669	0.6147029105264913
2.585357017350781	0.6485877156618074	0.6421045319219352	0.6500293110321516
3.269311579989303	0.677333217088959	0.6680898363746153	0.6793365135725641
4.134205889291284	0.6938856502507307	0.6787464760827551	0.6982287172853245
5.227907440717739	0.7104380834125027	0.6833791440175866	0.717120920998085
6.6109470453580075	0.7269905165742756	0.6880118119524181	0.7360131247108453
8.359868902064491	0.7339233067916497	0.6926444798872496	0.7459950135821531
10.571466929050294	0.7426097373723886	0.7275162399119169	0.7531068909698819
13.368141814329851	0.756294807948024	0.7508052810823843	0.7581607789914488
16.904675270463017	0.7587089151417794	0.7572844794812503	0.7624857592648694
21.376796414104295	0.7649804728697922	0.7599141858377225	0.7890531926478892
27.03201437583994	0.8431665209809966	0.795571992408322	0.8538765965011555
34.183316670101476	0.8812048121273426	0.8533328381437285	0.8834475696870165
43.22649146017001	0.8841003178769634	0.8821210483407957	0.8847946787012655
54.66203241742381	0.8857118168888823	0.8843068900829546	0.8861417877155144
69.12283849723616	0.8891843879112158	0.8874073781727637	0.8937892848511351
87.40924167305555	0.8960893308619019	0.8886193055373848	0.8988265617661926
110.53330123536703	0.8987083396522426	0.8898312329020059	0.9024428146138492
139.77481611940996	0.9013273484425862	0.8910431602666271	0.9060590674615058
176.75215525874157	0.9053110984020465	0.8922717839902554	0.9096753203091623
223.51182606400815	0.9084972673493167	0.893533995234535	0.9127004675177635
282.6417381860851	0.9088952686485544	0.8947962064788147	0.9152604417105155
357.4144311360685	0.9092932699477952	0.8960584177230944	0.9178204159032675
451.96819268148903	0.9109464008595635	0.8999703877366122	0.9203803900960195
571.536091999608	0.9161095099788673	0.908939657279981	0.9229403642887716
722.7356034064632	0.9237591357919905	0.9152120919078017	0.92562270127584
913.9348498601246	0.9262648289576942	0.9177951970522703	0.9297365649350708
1155.7157359509415	0.9298874258606675	0.9270666180257963	0.9338504285943018
1461.4596024312345	0.9349841026032419	0.9290313446456647	0.9363043428343693
1848.0878152801445	0.9352207372770645	0.9295562270935549	0.9367550122578988
2336.998277136875	0.9354552480909305	0.9301789895668735	0.9372056816814284
2955.249692240856	0.935691119815549	0.9308464296082445	0.9376563511049579
3737.059127912302	0.9360724648056435	0.9317487482285636	0.9381070205284875
4725.695754974611	0.9363537052808322	0.9320656610549557	0.938557689952017
5975.875576006984	0.9366758637180836	0.9331285105484817	0.9390083593755466
7556.789677440549	0.9373981398145059	0.9342560294050937	0.9394590287990762
9555.93360382999	0.9382694589642178	0.9344648315287695	0.9399096982226057
12083.949790665012	0.9391421673434854	0.9346736336524454	0.9403603676461353
15280.751059717266	0.9403021539457622	0.9378546639267288	0.9408110370696648
19323.264081205696	0.9404878253310556	0.9380554126950404	0.9409631066292317
24435.221363976794	0.9406932695244641	0.9389659768775716	0.941112385260655
30899.543710489594	0.9410598390645601	0.9398068488888183	0.9412616638920783
39073.998442429736	0.9412351848178173	0.9403690249349791	0.9413251280784608
49411.000000000015	0.9412609398365022	0.94093120098114	0.9413251280784608


==> figures/data/pareto_true_true_4_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.5	0.43587357729673376	0.4316926576197147	0.4362431168556213
0.5623569024400297	0.45996407579105564	0.4554999522062794	0.46042448432944816
0.6324905714438901	0.4840545742853762	0.47941061001505925	0.48460585180327503
0.7113708771594208	0.5081450727796993	0.504924880586363	0.5087872192771019
0.8000886459308374	0.5322355712740197	0.5287472935283839	0.5329685867509288
0.8998707452062068	0.5563260697683416	0.5519903323010429	0.5571499542247558
1.0120970497411272	0.5784924427981968	0.5734328079894083	0.5794216969270256
1.1383195237222261	0.583776301447063	0.5790769208756467	0.5849381561181816
1.2802836826948818	0.5890601600959295	0.5842357799942157	0.5904546153093374
1.4399527320896155	0.5943440187447959	0.5885944855065862	0.5959710745004934
1.619534716155948	0.5996278773936607	0.593632815811575	0.6014875336916492
1.8215130527431032	0.6049117360425272	0.5972345693775958	0.6070039928828052
2.048680876189388	0.6127455177255635	0.6043886308939616	0.6150111985387652
2.3041796632439806	0.6304910076512934	0.6211298920836413	0.6327000894592849
2.5915426761743907	0.6482364975770247	0.6383142853736204	0.6503889803798045
2.914743823829151	0.6659819875027574	0.6546087540476458	0.6680778713003241
3.2782526163495382	0.6722811611521692	0.6608777765474468	0.674440513213767
3.687095973492498	0.6748598403329418	0.6648010475920586	0.677121687154107
4.146927741304696	0.6774385195137134	0.6687243186366705	0.679802861094447
4.664106878485473	0.6800171986944842	0.6726112166031559	0.6824840350347869
5.245785393668653	0.682595877875256	0.6761510896239541	0.6851652089751269
5.900007249697313	0.6851745570560281	0.6797670600173685	0.6878463829154668
6.635819602626998	0.6877532362368002	0.683383030410783	0.6905275568558068
7.463397913768293	0.690331915417572	0.6869990008041975	0.6932087307961468
8.394186664928236	0.692910594598344	0.690614971197612	0.6958899047364867
9.441057622784891	0.6956262746508973	0.6940152590271657	0.6988022220067781
10.618487841014286	0.6985414999518577	0.6971013997259567	0.7021165819945897
11.942759861739823	0.7014567252528167	0.7001875404247478	0.7054309419824013
13.432186884866246	0.7043719505537769	0.7032736811235389	0.7087453019702128
15.10736601913795	0.7098522862661771	0.7073004518088296	0.7120596619580245
16.991463117100356	0.7151463312312403	0.7130807362642382	0.7157596930590749
19.110533132913144	0.7155071256374798	0.713679986202969	0.7166813033303382
21.493880433205177	0.7158527010933176	0.7142569983100768	0.7175905258667388
24.174464043667253	0.7161982765491542	0.7148340104171845	0.7184997484031392
27.18935343548919	0.7165438520049904	0.7154110225242923	0.7194089709395397
30.580241154657752	0.7168894274608286	0.7159880346314	0.7203181934759402
34.39401938320491	0.7203700478226713	0.7176277014848461	0.7210021522564567
38.6834284056029	0.7206082700724614	0.7185201304076397	0.7212714992473978
43.507785947871	0.7208464923222543	0.7194125593304334	0.7215408462383389
48.93380747533719	0.7210847145720445	0.720304988253227	0.72181019322928
55.03652879285477	0.7215623789406753	0.7211433684551719	0.7220795402202211
61.90034370600262	0.722042829349684	0.7211996335804512	0.7223488872111623
69.6201710929617	0.7222750166450512	0.7212463650921629	0.7225103615985529
78.30276752636566	0.7223305469567336	0.7212930966038745	0.722595076903669
88.06820359721745	0.7224312394840473	0.7216960480797142	0.7226797922087851
99.05152435677816	0.7225356881778802	0.7221178575519079	0.7227645075139012
111.40461683848181	0.7226183711917501	0.7223518517915725	0.7228492228190173
125.29831048561414	0.7227182921955573	0.7226696267178191	0.7229339381241334
140.92473953131807	0.7229766423645606	0.7228663988430927	0.7230245673446222
158.50000000000003	0.723082395195961	0.7228984877467155	0.7231059074401855


==> figures/data/pareto_true_true_8.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.2906738710403439	0.2902920842170715	0.2908831437428792
0.42619951421931146	0.3264562408143608	0.32513579430680706	0.32670046402050046
0.5449380777623314	0.3622386105883765	0.3597890109221969	0.36251778429812176
0.6967570320657333	0.3930397366544432	0.38954544924972695	0.39345843345336
0.8908725257859144	0.40109146250036853	0.39577556648861173	0.40212726665066484
1.1390683131638635	0.41017961375210077	0.40068890551374503	0.4164045480778691
1.456411085199148	0.4216259832974235	0.4127275432093631	0.4356589814612877
1.8621650910464915	0.4434357916332791	0.44076740729959424	0.4549134148447062
2.3809615716005244	0.47285596871820323	0.47087369005388086	0.47342821184322936
3.044293995572977	0.481397202943614	0.4799675113831642	0.4836867366631347
3.8924298661619092	0.48988224775995703	0.4879111042681795	0.49458494124261293
4.976855154272837	0.49819236528027305	0.4954395048710487	0.5074745789501489
6.36339974727288	0.5065024828005896	0.5034506010840322	0.5203642166576848
8.136233643212977	0.5230388327881381	0.5094078058372626	0.5332538543652209
10.402976478936568	0.5452949457431412	0.51256050606971	0.5546439433545867
13.301230565273064	0.5661706841324972	0.5416106971383483	0.5714870222657296
17.006934016315327	0.5753396780111355	0.5653875163094686	0.5786138429667573
21.745041048340422	0.5870813687035816	0.5706402385796623	0.5936303214882175
27.80317779444505	0.6084566052136016	0.5857232626302638	0.6140444483321236
35.54910260923688	0.6181441500555936	0.6131054646291586	0.6193646745613216
45.453030788967645	0.6189522220461284	0.6149114152465361	0.6203412902915091
58.116178926160295	0.6195315958744844	0.6181475449302232	0.6213179060216965
74.3072616798363	0.6201906697089467	0.6191844762687432	0.6222945217518838
95.00915649274046	0.6217230941295828	0.6192974636644508	0.6235831355808549
121.47856903077768	0.6237369340428451	0.621178366123843	0.6259176222806007
155.32232132692357	0.6285877206017463	0.62169804623312	0.633520336803296
198.59489369085207	0.634717897241384	0.6272482149463903	0.6436588508851467
253.92314165243084	0.6445691300553772	0.6292152307246034	0.6537973649669974
324.66575886392224	0.6563628691504921	0.6308931510001948	0.6608004017853368
415.1171661343437	0.6595557182597426	0.6381682190742042	0.664570083927293
530.7682036516634	0.6637965361090241	0.643181746214987	0.6683397660692492
678.6394516781871	0.6678371392462553	0.6477432340345416	0.6721094482112053
867.7074139059096	0.6716877468142897	0.6486403791104619	0.6758791303531615
1109.4494348735807	0.6772235728525176	0.6662446669946911	0.6796514890690143
1418.5404305820305	0.6839117886667345	0.6675738220928575	0.6897067511475045
1813.7437272435427	0.691910672691066	0.6782026068484048	0.6997620132259946
2319.050086408566	0.7016668563347223	0.6808865126767535	0.7098172753044849
2965.1340608327487	0.7108503547776612	0.6812995558538887	0.7193166369530662
3791.2160889661586	0.7135965563069767	0.6817125990310238	0.7225118133601968
4847.443366253443	0.7175009615378716	0.682169803692939	0.7257069897673273
6197.9340237085235	0.722764028199583	0.6832368821971799	0.7289021661744578
7924.6694102037445	0.7260405173585254	0.6884304425554195	0.7320973425815883
10132.470758932439	0.729618194168941	0.68926301699644	0.735292518988719
12955.362345895148	0.7380191580951663	0.7322969237703336	0.7388002505066684
16564.707415067012	0.7423298578816102	0.738427610226104	0.7431603272755941
21179.610760459756	0.7424357667154793	0.7384914167941644	0.7431603272755941
27080.219452386147	0.7425512536638138	0.7385552233622249	0.7431603272755941
34624.72912667804	0.7426682955027338	0.7386190299302854	0.7431603272755941
44271.12820129627	0.7426733782887815	0.7386828364983458	0.7431603272755941
56604.99999999998	0.7426784610748289	0.7387466430664062	0.7431603272755941


==> figures/data/pareto_true_true_8_fir.dat <==
x	mean	y_q_minus	y_q_plus
0.33333333333333326	0.29064638574918084	0.28790173828601834	0.2908831437428792
0.37810846460822567	0.3088903250971661	0.3064800800807202	0.3092517267580199
0.4288980330251696	0.3271342644451505	0.32491033187570145	0.32762030977316053
0.4865099302219049	0.3453782037931353	0.34285793654015206	0.34598889278830114
0.5518605681985785	0.36362214314111996	0.36018286747257633	0.3643574758034418
0.6259894563581626	0.38186608248910503	0.3775077984050006	0.38272605881858246
0.7100757366135685	0.3931120693871519	0.3892797030323351	0.39412632172656853
0.8054569395795338	0.3973739509800559	0.393726244589812	0.3985720530374224
0.9136502601973738	0.4016358325729597	0.3962888851292093	0.4030177843482762
1.036376691216405	0.4061433644787234	0.3988515256686066	0.40900251151790895
1.1755883984147641	0.4112717647371037	0.4013943989608844	0.41887697044647926
1.333499773007549	0.4164023441702187	0.40392125724428507	0.42875142937504956
1.5126226551819058	0.42373115089878566	0.4168157120771164	0.4386258883036198
1.715806289047344	0.43306867604739585	0.429987784474529	0.4485003472321901
1.9462826445504864	0.4491103862385957	0.44642370172856	0.45837480616076043
2.2077178272738647	0.4651520964297952	0.462859618982591	0.46824926508933074
2.504270393876187	0.47459959262264706	0.47286697922291293	0.47498331823470213
2.8406575007770853	0.47888561275739555	0.4773503087333635	0.4792592877833357
3.2222299382899906	0.4831716328921437	0.48083905028125945	0.4835352573319692
3.6550572437444586	0.4874576530268907	0.48453518506122845	0.4878112268806028
4.146024247462172	0.4910479259257934	0.4882258085518235	0.4914916879778616
4.702940587309189	0.4946202413894407	0.4919164320424186	0.49515677883157794
5.334664933833555	0.49819255685308766	0.49499146777465425	0.49882186968529424
6.051245901993442	0.5017648723167347	0.49802096184739675	0.5024869605390105
6.864081890908675	0.5053371877803826	0.5010504559201393	0.5061520513927269
7.786102394149818	0.5081697558210859	0.5040799499928817	0.5099122159766621
8.831973664603254	0.5101858035698437	0.5071094440656243	0.5137773212843458
10.018332005350262	0.512201851318601	0.5101389381383669	0.5176424265920295
11.364048397435305	0.5142178990673599	0.5131488588075068	0.5215075318997131
12.890528673863491	0.518212836842643	0.5165564650251048	0.5253726372073968
14.622054014588498	0.5297670529296181	0.5251245719638822	0.5302103198370098
16.5861671786238	0.5344697566848999	0.5328495212990555	0.5347515994116893
18.814110616934375	0.5355884170269225	0.5337262998618405	0.5358749336138293
21.341323435015127	0.536106123514864	0.534091617385384	0.536505073353235
24.20800511016335	0.5366238300028044	0.5343998170511824	0.5371352130926408
27.459754930295833	0.5371415364907454	0.534708016716981	0.5377653528320465
31.148297325636946	0.5376592429786865	0.5350162163827795	0.5383954925714522
35.33230463087127	0.5387438788225292	0.5377539714994161	0.5389746045379166
40.07833036514651	0.5392799112627813	0.5385506004907721	0.5395105660410678
45.46186787528034	0.5398159437030331	0.5393367778414513	0.540046527544219
51.568551181632806	0.5403627378330894	0.539786447788659	0.5405824890473703
58.49551712807366	0.5409253182764324	0.5400433524446612	0.5411184505505214
66.3529505032803	0.5414081533682759	0.5402089512239947	0.5415732738062949
75.26583671106273	0.5414828461676394	0.5405638147886814	0.5416128258309556
85.37594986882009	0.5415437838746547	0.540976962983704	0.5416523778556162
96.84410795810524	0.5416019596458007	0.5411570044611332	0.5416919298802767
109.85273089917727	0.5416462239508476	0.5412650233292285	0.5418150139709522
124.60874223992556	0.5417012048197846	0.541566809018453	0.541956006657976
141.34686061530124	0.5421841125059643	0.5416836738586426	0.5423141075271415
160.33333333333331	0.5422965947786961	0.5416836738586426	0.5424032608668009


==> figures/data/reg_lambda_4_rel_cost_15_inf.dat <==
x	y	color
0.8407559338053706	-3.921084044122836e-06	0.0
0.0137108474873803	0.7248397469520569	0.0080017301038062
6.2714205624085575e-06	0.9151862859725952	0.9997317596566524
0.0019506495544942	0.8965551257133484	0.0254050550874919
0.0001709710598016	0.9169731736183168	0.8642384105960265
0.0087126422622941	-3.720209633684135e-06	0.0
0.0146876198702947	0.7454736232757568	0.0051708633093525
3.5779815709168976e-06	0.7204577922821045	1.0
0.1168972949847796	-2.2271633497439325e-06	0.0
0.0007236174652262	0.8952380418777466	0.0243585579733679
6.476023201308073e-06	0.9249953627586364	0.7598896453522004
0.1090405305595876	-3.1298777685151435e-06	0.0
2.1904498948954567e-06	0.9090107679367064	0.6624969340201128
0.2045377868891446	-3.124101795037859e-06	0.0
0.0057206403573661	0.8811976313591003	0.0207684319833852
0.2306717558380958	0.3602145314216614	0.0061728395061728
0.0078067570511112	2.6878572043642635e-06	0.0
1.866145701009645e-05	0.9155511260032654	0.7550857906092674
0.8145971345258899	-4.090840320714051e-06	0.0
3.007557770535615e-06	0.922204852104187	0.7044977006026008
2.6639069136171457e-06	0.7671931982040405	1.0
1.2397285202502731e-06	0.9355299472808838	0.6921414902154454
2.1901491281586195e-05	0.9324347972869872	0.4379666401906275
0.1905876754403007	0.3803732395172119	0.0076923076923076
0.0001826856610467	0.7690505981445312	0.9640287769784172
1.1623262126792235e-06	0.9047686457633972	1.0
2.8520715402507157e-06	0.7218822240829468	1.0
0.0007409739369579	0.7675095200538635	0.0210753255895811
0.0919602720971394	-2.214213736806414e-06	0.0
1.730838195394482e-05	0.8751883506774902	0.5411453320500481
0.0013231713119638	0.8906960487365723	0.0460969044414535
0.0055232628809459	0.8826983571052551	0.0181598062953995
0.0001114370752667	0.9065634608268738	0.7213517305893359
1.852217946175728e-05	0.7152751684188843	1.0
0.1811874368427162	-5.337071343092248e-06	0.0
0.0020517773326218	0.8888426423072815	0.0040528734144447
5.0730079674532975e-06	0.9217538833618164	0.7707690081049787
4.056165757490345e-06	0.7204868793487549	1.0
2.4748373404717905e-06	0.9238801598548888	0.4255544977356937
3.3365059280547895e-05	0.9112039804458618	0.9309474309474308
0.0017963587045821	0.7082061767578125	0.3972868217054263
5.272565992840947e-06	0.7789574861526489	0.9998241912798876
0.0616431364748628	1.1178866543559709e-06	0.0
0.056852285912299	9.00129407455097e-07	0.0
0.0044650661215612	0.766993522644043	0.0079365079365079
3.6887898566296925e-05	0.908566951751709	0.993939393939394
0.1378549651310662	-3.257127900724299e-08	0.0
0.0002379953917515	0.9214218258857728	0.271482017861453
7.814941770479779e-06	0.7106117010116577	1.0
0.019186304069664	0.6113916635513306	0.0408163265306122
0.3044225409719152	0.2008779197931289	0.0034482758620689
4.38077181404686e-06	0.7760174870491028	0.4539982164090368
0.0003508289893783	0.9061043858528136	0.3872611464968153
0.0018419292902033	0.8948829770088196	0.0081964536459523
0.1053826761791281	-4.894648554909509e-06	0.0
0.0064222031252493	0.8763250112533569	0.030590717299578
0.000183152699342	0.7213844656944275	0.9362068965517242
0.0214915285630317	0.65399169921875	0.0186335403726708
0.0011224146543628	0.7697257399559021	0.0240355726475183
0.1241974083674072	-6.130746896815253e-07	0.0
0.8768980974343697	-2.3082980078470428e-06	0.0
6.333680364992675e-05	0.7218843102455139	0.991150442477876
0.0071994430921962	0.7571707367897034	0.0296296296296296
0.0020033385835226	0.7640559077262878	0.022343690065209
9.478507751367348e-05	0.9012331962585448	0.8282102844010342
0.0013043801399939	0.7118065357208252	0.4278350515463917
1.993383167960204e-05	0.7230379581451416	0.9982758620689656
0.2538949445724981	-2.496479055480449e-06	0.0
0.0002720347388022	0.7202802896499634	0.8982758620689655
1.2471448227784102e-05	0.9278653264045716	0.8340475774007347
0.0065655482556115	0.8681336045265198	0.0129629629629629
0.0036923432398811	-2.794487045321148e-06	0.0
0.0509909690925017	0.4283820688724518	0.0051546391752577
0.0330889281187561	6.517578299281013e-07	0.0
1.4250669326642558e-06	0.7211067080497742	1.0
0.0003340222747031	0.7212145328521729	0.9070796460176992
0.0034801462087288	0.7575721144676208	0.0420962199312714
0.8193908864581642	-4.704350885731401e-06	0.0
0.0019514508705608	0.7678160071372986	0.0353385930309007
0.0091526686867757	0.6868671774864197	0.2692307692307692
1.1895468507089614e-05	0.9313039779663086	0.997682119205298
0.0002227612908644	0.7621910572052002	0.7924528301886793
0.0015535972740365	0.7513814568519592	0.0339157952669235
0.0026889550488576	0.7645493745803833	0.0077413479052823
6.646060700196061e-05	0.9145540595054626	0.9741150442477876
1.72961056979661e-06	0.9155325889587402	0.6374631112984823
0.0002559300719522	0.7710636258125305	0.1955919686129702
0.0042867495932855	-3.5281798318465007e-06	0.0
4.0028217639551255e-05	0.9164858460426332	0.4700184501845018
0.0040643410696021	0.7066910266876221	0.3604651162790697
0.0001988722959658	0.7606992721557617	0.2774653827229915
6.804494736399899e-06	0.923090159893036	0.7858530268695371
0.0033331763026324	0.8811721205711365	0.032654200390734
2.657150777014312e-06	0.7685872912406921	0.9040621490078622
2.474447829948336e-05	0.7634921073913574	0.6034902597402597
1.1905522565310446e-05	0.9228529334068298	0.9992264851485148
0.0503720820302133	0.5914209485054016	0.0606060606060606
0.0139035538841197	-7.171897777880076e-07	0.0
1.403939697157166e-05	0.7643947005271912	0.7584255842558426
0.1449011637868026	-2.9142249786673347e-06	0.0
0.0045739173098861	0.7672666907310486	0.0202404809619238
0.0448323701619086	0.6013934016227722	0.0124223602484472
0.4298404329559575	-4.832888862438267e-07	0.0
1.593215972109561e-05	0.9384360909461976	0.5702370751213939
0.0025024401426033	-5.724643415305764e-06	0.0
2.6770607054227496e-05	0.8628263473510742	0.6094215142006597
0.0001441797645621	0.9246301054954528	0.0513227904227017
0.008429145417465	0.7406157851219177	0.0054390054390054
1.3109136960142284e-05	0.9074931740760804	0.8526252983293556
0.0037688869547739	0.7679275870323181	0.0056707425128477
2.993336324049734e-05	0.6210027933120728	0.3450221516342054
0.0029771371173704	0.7653155326843262	0.0160780669144981
3.353492357947943e-05	0.768614649772644	0.9958842272968668
0.0034071077741983	0.8864343166351318	0.080544747081712
1.0967710288027064e-05	0.937237024307251	0.3698056801195815
1.2248444373947187e-05	0.9289277791976928	0.9997474747474748
7.290039396017741e-05	0.91878479719162	0.6229890835966676
0.0077087933786203	0.6941007375717163	0.0927835051546391
0.1127233852782519	-1.6134302995851613e-06	0.0
1.1312254786221126e-06	0.7173135280609131	1.0
0.000207973492465	0.9238325953483582	0.0681062449310624
0.0096716977323325	0.6579169034957886	0.0612244897959183
1.493685875687531e-05	0.9297913908958436	0.9979674796747968
0.0001622161751951	0.7685788869857788	0.60207991242474
0.013919013868257	0.7406541109085083	0.0274261603375527
0.5420751267056911	-2.969674596897676e-06	0.0
3.614749322632701e-05	0.7463904023170471	0.1026595281622703
0.2879639623156904	-5.104062438476831e-06	0.0
1.4312326371657411e-05	0.9097618460655212	0.9996323529411764
0.0019209412707438	0.8853247165679932	0.0102304994154
0.0070703199312293	0.6937902569770813	0.3775510204081632
0.017985769330749	0.7317087054252625	0.0054512416717141
0.0003025310952346	0.9030724167823792	0.2609605343980344
0.5880559289553956	-1.590095848769124e-06	0.0
0.3070057306105173	-4.98418148708879e-06	0.0
0.0017103995581535	0.7642664909362793	0.0423333333333333
0.0001815179199605	0.8988422751426697	0.0608230520930351
0.0292307666235838	0.631847083568573	0.1212121212121212
0.0001581817580874	0.7162869572639465	0.9848484848484848
7.429998260135509e-05	0.9188050031661988	0.8899891481280521
0.0017295285563894	0.8918526768684387	0.0095669982445874
0.310656698834194	-1.6131480151670985e-08	0.0
0.1058640775489027	0.4259018003940582	0.0031055900621118
0.0072628243819707	-3.982537691626931e-06	0.0
2.860581499934676e-05	0.7209073305130005	1.0
2.9250234981469986e-06	0.9101625084877014	0.2666594525517355
0.009562215271803	0.659900426864624	0.0232558139534883
0.6921215549659367	-3.1402987588080578e-06	0.0
0.1536158554801106	-8.841957424010616e-07	0.0
0.0690909399972782	-3.480812893030816e-06	0.0
6.324085159523716e-05	0.8923094868659973	0.3525370180046439
0.0177415500050337	-4.709663244284457e-06	0.0
0.2727505168547131	-3.7758948110422352e-06	0.0
0.0013666273575648	0.7643896341323853	0.0505415162454873
0.0001400816864734	0.92631858587265	0.1081646629127986
0.3518108867024094	5.845242867508205e-07	0.0
0.6185057456165027	-4.069608621648513e-06	0.0
4.677014640325065e-06	0.8865020275115967	1.0
0.0013128801695631	0.8897961974143982	0.0163809168840849
0.0177585304283955	0.7080485820770264	0.0178426601784266
6.251653228961107e-05	0.7208471298217773	0.9889380530973452
0.0330626320621264	-2.712379455260816e-06	0.0
8.19923406903805e-05	0.9299753308296204	0.5614754098360656
0.0033602730927421	0.7096205949783325	0.4186046511627907
0.0003236691408745	0.7664003372192383	0.8618421052631579
0.0008851964757447	0.9006216526031494	0.0171949899489717
0.0001255154015974	0.9041585922241212	0.2068097565085516
0.0604106606485696	-8.279414032585919e-06	0.0
0.0088665612672364	-5.437202617031289e-06	0.0
4.644561313812815e-06	0.7123329043388367	1.0
0.0014278453822582	0.8845666646957397	0.0584146341463414
4.909657789746822e-06	0.9115265607833862	0.9997566199376948
0.0299114159437553	-2.200123844886548e-06	0.0
3.09550557459762e-06	0.929629921913147	0.8662327718223584
7.078968040067522e-05	0.928298830986023	0.7714078374455733
1.3627223479499927e-05	0.7690129280090332	0.9996542185338866
0.0356894644459337	-6.255838798097102e-06	0.0
6.576679514615045e-05	0.9091570377349854	0.9479289940828404
4.029259810369541e-06	0.9306383728981018	0.9719245606515216
0.0027831483878506	0.7020576000213623	0.3695652173913043
0.489624550695644	-4.891941898677032e-06	0.0
0.0083190383815651	-4.155222086410504e-06	0.0
9.699808202557018e-05	0.7218320965766907	0.9889380530973452
0.0091632475252654	-3.7987435916875256e-06	0.0
0.0363891027406627	-6.748553460056428e-06	0.0
0.0029861256143975	0.7656408548355103	0.0157
0.000713340442172	0.9157392978668212	0.0541620111731843
8.008328191596164e-05	0.7681573033332825	0.9988262910798122
0.0046964987000203	0.7664714455604553	0.0138610554442217
0.0063995392214445	-4.227336830808781e-06	0.0
3.135808319493804e-06	0.7684730887413025	1.0
0.00877731297914	0.7568506002426147	0.1382113821138211
0.0017297170498854	0.8752515316009521	0.0397713200693469
0.0002898013753091	0.8950304388999939	0.8509433962264151
0.0333680716016428	-3.638309635789483e-06	0.0
0.5005224699164662	-2.695124692309037e-07	0.0
0.0002192421573994	0.9317415356636048	0.0699957621132928
0.0144350560666553	-3.792776169575518e-06	0.0
1.201375589116999e-05	0.918062388896942	0.9494158258098778
5.5379675651433307e-05	0.7227129340171814	0.9864341085271318
7.442737474633316e-05	0.6518881916999817	0.2448078841561111
0.0008037038077882	0.7687764763832092	0.04025
0.0003617966661897	0.9041787385940552	0.0787784299339691
0.0634200460189214	5.860492819920182e-07	0.0
4.827840676175011e-06	0.911396861076355	1.0
2.851104063546593e-06	0.9341726899147034	0.9354268624252312
2.2097193550142475e-05	0.9301215410232544	0.4002844141069397
1.972174190846442e-05	0.924525260925293	0.9969903691813804
1.955980236403516e-06	0.7224608659744263	1.0
0.0011517895427758	0.7327061295509338	0.0271669853409815
0.3641153871006833	-3.4621282338775927e-06	0.0
0.0619498909102028	0.5728553533554077	0.0077519379844961
0.0083013767740892	0.7389193773269653	0.0077945520183787
0.5604336360088583	-3.2448922411276726e-06	0.0
6.073733479717218e-05	0.9168838262557985	0.9722222222222222
0.0001463613863178	0.7219716906547546	0.984472049689441
0.0549621631615983	-4.875509148405399e-06	0.0
0.2993700554537635	0.3262251615524292	0.0294117647058823
0.1519043876732076	-5.2220798352209385e-06	0.0
7.13433808752594e-05	0.7519728541374207	0.1491039140608381
0.0063038216354405	0.8845789432525635	0.0108930500540151
1.980213621725956e-06	0.7206230163574219	1.0
0.0010432099714956	0.759975254535675	0.0746495823304544
2.9834005328720182e-06	0.7223801612854004	1.0
0.0076127235584188	-4.2003152884717565e-06	0.0
5.678220016111884e-06	0.94093120098114	0.3937068731972399
2.4854977496039933e-06	0.9267451167106628	0.5293313490690109
0.0163755599517253	0.7117491364479065	0.0175097276264591
8.122905989553781e-05	0.9171603918075562	0.1071918437760715
0.1052429436475872	-1.2961589845872368e-06	0.0
0.0001257302611049	0.9321618676185608	0.1853833865814696
0.0133090854493563	1.6919752852118108e-06	0.0
0.5881644169405208	0.2088616490364074	0.0061728395061728
7.388844848056182e-06	0.7227723002433777	1.0
1.1536281914501012e-06	0.7743342518806458	0.3636767676767676
0.2776530295368576	-1.810446292438428e-06	0.0
0.0208053917256324	-4.159781838097842e-06	0.0
1.6899061870887938e-06	0.9392293095588684	0.8144090092402464
0.0053586356653559	-6.328332347038668e-06	0.0
0.0105699848805755	0.747440755367279	0.027281746031746
0.0233307642407016	0.6501971483230591	0.0909090909090909
3.233558494263725e-06	0.8981339931488037	0.696583044982699
1.3880160134951056e-05	0.72116619348526	1.0
0.0014034863606329	0.8851932287216187	0.0305478594200698
0.0030402447756807	-2.046701865765499e-06	0.0
1.6598281376320476e-06	0.9327805638313292	0.6781596452328159
0.0002391298045574	0.9361001253128052	0.054279576999339
0.0001996242441317	0.7615224719047546	0.231513061003023
4.349916898694506e-06	0.9291694760322572	0.999884792626728
0.0010924425407106	0.911267876625061	0.0542335362479247
3.5603742616410883e-06	0.769323468208313	1.0
0.0355879796026999	2.8169433790026237e-06	0.0
9.473058227884532e-05	0.8713712096214294	0.4605411211129296
1.3907622029479211e-06	5.432806119642919e-06	0.529532547630679
5.656581226077679e-05	0.7711144089698792	0.9929635761589404
6.996586872175358e-05	0.918095886707306	0.9574413863404688
1.7804213507760047e-05	0.7691106796264648	0.9986760124610592
0.004561492167586	-7.449475560861174e-06	0.0
3.182641313153503e-05	0.7666766047477722	0.5386867790594498
5.690563158320017e-05	0.7693979144096375	0.9834070796460176
0.0002065114925463	0.8905625939369202	0.2844470046082949
0.0001082133785487	0.7198583483695984	0.9845360824742267
0.6325736523797912	-1.928318170030252e-06	0.0
0.4509217929739783	-2.6967227313434705e-06	0.0
1.1656828350202152e-05	0.9265761375427246	0.5507375776397515
0.0072649536817238	0.8660921454429626	0.0083971088435374
4.999024186696314e-06	0.7213994264602661	1.0
0.0073966582056722	0.6724170446395874	0.0206896551724137
1.197612434268146e-06	0.9003589749336243	0.7895833333333333
0.0007309971237986	0.8864824771881104	0.1092567868268802
0.070173225516604	0.5602670907974243	0.0068965517241379
0.158060769375094	-5.313058409228688e-06	0.0
0.0378771599339592	-6.85322447679937e-08	0.0
2.292406465838714e-06	0.7693054676055908	1.0
1.5804647576817231e-06	0.9243916273117064	1.0
0.007754369253665	-7.505905159632675e-06	0.0
0.0021634110463772	0.7682981491088867	0.0099035933391761
0.0268902149464501	0.6426467895507812	0.1212121212121212
0.5448326250093551	-2.432011342534679e-06	0.0
4.126183511825549e-05	0.7696996331214905	1.0
0.0036422578553115	0.765151858329773	0.0251183587585481
0.0027604500655949	0.8868454694747925	0.0680338541666666
0.343838195190044	-2.2082022042013705e-06	0.0
0.7140590204667279	-2.3654915821680333e-06	0.0
0.0023748484044196	0.7661525011062622	0.0117300422503891
0.0046002922890638	0.7616695165634155	0.1013513513513513
6.836984233318945e-05	0.9043089151382446	0.1895582964368543
0.0001774808010557	0.7212014198303223	0.979381443298969
5.857894090757658e-05	0.721306562423706	1.0
1.6668647215255612e-05	0.9379301071166992	0.4177216117216117
8.300131327523991e-05	0.8865953087806702	0.2501036269430052
2.135191912762297e-05	0.7231059074401855	1.0
3.985676417758871e-06	0.928091526031494	0.96875
0.0133336817372038	0.7412288188934326	0.0119047619047619
2.874227754522756e-06	0.7760021686553955	0.4455412599822537
0.1663302848205229	0.3935989141464233	0.0031055900621118
6.526439663278395e-05	0.9341479539871216	0.6399573847706628
0.452611453651815	2.0305992620706093e-06	0.0
0.0002537770490777	0.7220242023468018	0.9742268041237112
3.334713784435853e-05	0.7715029120445251	0.9479338842975208
4.791361735458986e-05	0.7201023101806641	0.994186046511628
0.0642165236241984	0.4137032330036163	0.0151515151515151
3.540504700877648e-06	0.7687669992446899	1.0
0.0877042548554333	0.4362431168556213	0.0051546391752577
0.6551712498975668	-4.832219246964087e-07	0.0
0.4705343577567458	-1.1380393516446931e-08	0.0
0.0019818972089269	0.7052823305130005	0.8529411764705882
8.972464582740467e-06	0.7183355093002319	0.1179902977788625
3.661229138539442e-05	0.9252987504005432	0.9992957746478872
4.027335019830744e-05	0.9384735822677612	0.5847248100902966
0.0039402040822423	-7.052507044136291e-06	0.0
0.0004715132869733	0.7568665742874146	0.1172525862858189
0.0003699973030841	0.7626479864120483	0.6069439287040476
1.8438178205373223e-05	0.7691933512687683	1.0
0.0538633815407645	-3.6664432627731e-06	0.0
0.0020301659323415	0.8880135416984558	0.0849788434414668
7.28394400143593e-05	0.9242072701454164	0.3783923050498111
0.0064352641061155	0.7431955933570862	0.0136824324324324
0.0038327746381045	-3.990614004578674e-06	0.0
0.0287037292351915	-1.49167271956685e-06	0.0
0.0041893606506336	0.8886272311210632	0.0027013752455795
0.0437463520002645	-5.098940164316446e-06	0.0
0.0007087668432353	0.7127832174301147	0.9117647058823528
1.010719612045232e-06	0.7572352290153503	0.8078571428571428
0.0032679985791371	0.8826091289520264	0.0693827160493827
2.715489546078049e-06	0.937354326248169	0.8500070501974055
0.3866083166450095	-4.041221927764127e-06	0.0
0.3417088840316565	1.8751320567389484e-06	0.0
4.972034921180721e-05	0.9115548133850098	0.1602720007941629
1.9964032507706664e-05	0.9408152103424072	0.6576483724126084
0.0048912386350725	-2.0022750959469704e-06	0.0
0.0899061446400556	0.4353517293930053	0.0034482758620689
0.971958387080318	-3.99011923946091e-06	0.0
2.4932567233041405e-06	0.7131054401397705	1.0
0.0480219695620952	6.463595241257281e-07	0.0
0.4773035699837111	-3.585486865631537e-06	0.0
1.4627797573424918e-05	0.9133164882659912	0.4755275134464212
6.539094657944545e-06	0.9011247754096984	0.3878895439778607
1.1361493033343258e-05	0.9381576180458068	0.8174174174174175
0.1923613781934767	-1.287428062823892e-06	0.0
0.0028354821839154	0.8958386182785034	0.0503496503496503
2.3159867697261914e-05	0.7667349576950073	0.6046069899157342
4.003189544936247e-05	0.934834122657776	0.1782081907060359
0.3714309866888189	-1.886166728581884e-06	0.0
0.0568585871189355	0.5788573026657104	0.0204081632653061
6.001661426275351e-06	0.9299389123916626	1.0
0.0003246301631065	0.7184827327728271	0.8734567901234568
4.134737491932088e-05	0.920808732509613	0.4797466271799934
3.833349945274333e-05	0.7164615988731384	1.0
0.0002769152824439	0.9033312797546388	0.5916320885200553
0.0002306372851578	0.921107530593872	0.0143898466671963
0.0051994492452686	-3.958126399083994e-06	0.0
0.0001558643388226	0.761790931224823	0.0381397125199638
0.0010781090282404	0.7626520395278931	0.0766159221362615
9.750136274909154e-06	0.8890232443809509	0.40072121865732
0.0037916673108011	-6.736137038387824e-06	0.0
0.2210853781969685	0.3644870519638061	0.003875968992248
0.0011545557405218	-4.485179033508757e-06	0.0
0.0459642881992253	0.6000993251800537	0.0408163265306122
0.7671216033735467	-1.9051267372560687e-06	0.0
1.6859652110980078e-06	0.7679622769355774	0.5850622406639004
3.2162678708340985e-06	0.8859777450561523	1.0
0.0057084751806275	0.886676549911499	0.0020849259851275
0.0551057849500142	-2.6278605673724087e-06	0.0
0.0192787711532591	-5.328007546268054e-07	0.0
2.902784958276053e-05	0.7691710591316223	0.9992774566473988
0.0312447825935857	-3.963584276789334e-06	0.0
0.0022685502016004	0.7101761102676392	0.6020408163265306
0.2266470680732725	-2.8117581223341404e-06	0.0
0.4796828311980464	-5.183977464184864e-06	0.0
2.046275889555293e-05	0.925796389579773	0.7872771474878444
0.0016265750459374	0.7669464349746704	0.0066610217329946
0.1488541872167215	-5.099823283671867e-06	0.0
0.0189299393836137	0.7048290371894836	0.0247364152473641
0.803439909127545	-9.308382686867844e-07	0.0
1.838499968663167e-06	0.3312908113002777	0.2674844505874222
0.0020330967038818	0.7638506293296814	0.0627118644067796
0.19783463708526	-6.194128218339756e-06	0.0
0.0035874432540103	0.7576321959495544	0.043010752688172
0.0245682332727213	0.2498434036970138	0.0006190307746727
0.0135225002295371	0.6385902762413025	0.0217391304347826
3.554943194803158e-05	0.8665581941604614	0.1811533092939397
0.0213273433278894	-3.3621072361711413e-06	0.0
0.0017395045091133	0.7642327547073364	0.0931073876618431
3.8349738745665765e-06	0.7157759666442871	1.0
0.0018306754617932	-7.554274361609714e-08	0.0
1.1396345797848786e-06	0.9413251280784608	0.614528960725728
0.5534379762509841	0.2203929126262664	0.0051546391752577
0.4309545685707164	-5.265139407129027e-06	0.0
7.09777991011809e-06	0.7564208507537842	0.5241791436826898
0.0295872267964677	0.577522873878479	0.0303030303030303
0.0005990084277839	0.7179251313209534	0.7701863354037267
7.769828007483803e-06	0.9271742105484008	0.8428998186279739
3.005549131046588e-06	0.7193492650985718	1.0
0.0757916628010781	-4.031412117910804e-06	0.0
4.1289598157572224e-05	0.8983062505722046	0.9927125506072876
2.783485053732424e-06	0.9312500953674316	1.0
0.6044662497182505	-1.505177920080314e-06	0.0
0.0010858901332111	0.717184841632843	0.5813953488372093
0.7493653378849873	-1.2359342917989125e-06	0.0


==> figures/data/reg_lambda_8_rel_cost_15_inf.dat <==
x	y	color
6.2714205624085575e-06	0.641910195350647	0.9997234513274336
0.0899061446400556	0.2902920842170715	0.0022988505747126
0.0551057849500142	-4.9889810422124965e-06	0.0
0.070173225516604	0.3767197529474894	0.0045977011494252
0.0039402040822423	-6.743527895499331e-06	0.0
0.0233307642407016	0.464055856068929	0.0707070707070707
4.027335019830744e-05	0.6895694732666016	0.6803223281628006
1.593215972109561e-05	0.7383612791697184	0.5310430463576159
3.3365059280547895e-05	0.6450725396474203	0.9334268162393164
4.827840676175011e-06	0.6406130790710449	1.0
2.8520715402507157e-06	0.5404942433039347	1.0
0.0091526686867757	0.5080749988555908	0.1128205128205128
0.0355879796026999	-1.5380965123767965e-06	0.0
7.388844848056182e-06	0.5417819023132324	1.0
0.489624550695644	-4.769023689732421e-06	0.0
4.029259810369541e-06	0.677464485168457	0.970203488372093
0.1449011637868026	-3.4415888876537792e-06	0.0
2.135191912762297e-05	0.5424032608668009	1.0
0.1052429436475872	-1.5141320848973312e-06	0.0
0.0007309971237986	0.5891372760136923	0.0881770668356034
0.0757916628010781	-1.7726799039034329e-06	0.0
0.1536158554801106	-2.619910446810536e-06	0.0
0.0004715132869733	0.6287022034327189	0.1674182381342807
0.2045377868891446	-8.488241292070597e-07	0.0
1.4312326371657411e-05	0.6472436189651489	0.9997184684684686
0.0105699848805755	0.5763078133265177	0.0267857142857142
8.19923406903805e-05	0.6694990793863932	0.753688524590164
1.5804647576817231e-06	0.667940616607666	1.0
3.2162678708340985e-06	0.595816453297933	0.8575471698113207
1.2248444373947187e-05	0.6728465557098389	0.9990234375
9.699808202557018e-05	0.5402772029240926	0.9882005899705016
0.0363891027406627	-3.3745466983721903e-06	0.0
0.0137108474873803	0.5497464736302694	0.01111276849642
0.0025024401426033	-4.515063665166963e-06	0.0
0.0001257302611049	0.6745831171671549	0.4646061554512259
0.7140590204667279	-4.603401976055466e-06	0.0
0.4773035699837111	-3.2148939984229705e-06	0.0
0.0002769152824439	0.6386841535568237	0.5976525821596244
3.182641313153503e-05	0.5849036773045858	0.3086641021157545
6.324085159523716e-05	0.5828404029210409	0.0970686950494327
1.9964032507706664e-05	0.7431603272755941	0.8929286608260325
4.0028217639551255e-05	0.7188490231831869	0.5920129427792915
5.857894090757658e-05	0.5413278738657633	1.0
0.0001996242441317	0.5742331345876058	0.3924010885492987
0.0018306754617932	-2.535021394578507e-06	0.0
5.5379675651433307e-05	0.5416836738586426	0.996124031007752
0.000183152699342	0.5410332679748535	0.9701149425287356
1.2471448227784102e-05	0.6566752195358276	0.6813261163734777
1.838499968663167e-06	-0.0080465339124202	0.2490992484526967
0.5534379762509841	0.1469146211942037	0.0034364261168384
2.715489546078049e-06	0.7328677972157797	0.7792991857470944
6.251653228961107e-05	0.539088249206543	0.995575221238938
2.860581499934676e-05	0.5386842091878256	1.0
0.0330626320621264	-3.7867212085984647e-06	0.0
0.0003025310952346	0.6434488296508789	0.4040820963344441
2.6639069136171457e-06	0.5722686449686686	1.0
0.0029861256143975	0.5887754360834757	0.0199557522123893
0.0877042548554333	0.2908831437428792	0.0034364261168384
6.073733479717218e-05	0.645584503809611	0.95550289626119
0.0035874432540103	0.5823489427566528	0.0792792792792792
0.1378549651310662	-2.651301353277328e-06	0.0
0.0139035538841197	-8.788820953971784e-07	0.0
6.001661426275351e-06	0.6796472072601318	1.0
0.0021634110463772	0.5951178471247355	0.0167662682602921
0.803439909127545	-1.6988891123522384e-07	0.0
0.0003508289893783	0.6335696776707967	0.573170731707317
0.0330889281187561	-6.997703015561759e-07	0.0
0.1488541872167215	-3.7424112330578887e-06	0.0
0.000207973492465	0.6742754777272543	0.150567043359782
3.005549131046588e-06	0.539632519086202	1.0
0.0919602720971394	-2.874521669582464e-06	0.0
9.750136274909154e-06	0.5621409813563029	0.410062851029687
0.0078067570511112	1.752720587925675e-07	0.0
0.056852285912299	2.439147882190203e-07	0.0
0.0549621631615983	-3.586446230959458e-06	0.0
0.8145971345258899	-4.088398479022241e-06	0.0
1.2397285202502731e-06	0.7101395924886068	0.6781263044904288
1.866145701009645e-05	0.6422784328460693	0.6245337701612903
6.646060700196061e-05	0.6492193142573038	0.9840322580645162
0.0002306372851578	0.6431081295013428	0.0272830894530717
0.4705343577567458	-1.0499612320321223e-06	0.0
4.003189544936247e-05	0.6817823251088461	0.2344154900583662
0.0063038216354405	0.6185417970021566	0.0152460770328102
0.0003617966661897	0.643905758857727	0.1862908377441139
0.0001082133785487	0.5392412344614664	0.9879725085910652
0.0177415500050337	-5.558358679991216e-06	0.0
0.0133336817372038	0.5691004594167074	0.015625
0.0538633815407645	-5.772116613419105e-06	0.0
0.0007409739369579	0.5883634885152181	0.0815797101449275
1.010719612045232e-06	0.5877987543741862	0.9039387308533916
2.9834005328720182e-06	0.540409525235494	1.0
0.0042867495932855	-3.626025924556112e-06	0.0
0.0604106606485696	-6.027389948333924e-06	0.0
0.0083013767740892	0.5657306909561157	0.0145744918472191
4.134737491932088e-05	0.6338306268056234	0.3060302093660698
0.2306717558380958	0.2401624917984008	0.0041152263374485
0.0177585304283955	0.537565271059672	0.0082247051520794
0.0634200460189214	3.057362694865636e-07	0.0
4.972034921180721e-05	0.6795397599538168	0.2579366053671831
0.0616431364748628	-1.691054952364842e-07	0.0
0.1058640775489027	0.2839971979459126	0.0020703933747412
0.0053586356653559	-4.503273279018079e-06	0.0
0.0245682332727213	-1.889558916445821e-06	0.0
2.046275889555293e-05	0.6722215016682943	0.7589723038560869
3.5779815709168976e-06	0.5396294196446737	1.0
0.0020517773326218	0.6255109707514445	0.0094303371865893
0.0017295285563894	0.637219230333964	0.019629345322952
0.0013043801399939	0.5313347180684408	0.6202749140893471
3.334713784435853e-05	0.5893276929855347	0.7728498651483369
0.0017963587045821	0.5280091365178426	0.5387596899224806
5.0730079674532975e-06	0.6525559425354004	0.5442380643967432
1.730838195394482e-05	0.610151489575704	0.308770660704108
7.429998260135509e-05	0.6010450124740601	0.483421052631579
4.909657789746822e-06	0.6460388898849487	0.9995842572062084
0.1241974083674072	1.0168264452659061e-08	0.0
0.0292307666235838	0.4496219158172607	0.0909090909090909
0.0001988722959658	0.586827556292216	0.279638122761827
0.0019506495544942	0.6269473632176717	0.0649955634427684
3.135808319493804e-06	0.5898094177246094	1.0
0.0448323701619086	0.404609481493632	0.0082815734989648
0.0038327746381045	-6.053576726117171e-06	0.0
0.0013128801695631	0.6279617547988892	0.0128641487337139
0.0063995392214445	-4.729731093296626e-06	0.0
0.0010924425407106	0.6589445273081461	0.0864383012820513
0.6325736523797912	-3.573520492257861e-06	0.0
0.0036422578553115	0.5760542551676432	0.0372583926754832
0.0480219695620952	-9.532380621142996e-07	0.0
2.6770607054227496e-05	0.6224815050760905	0.3970002173755525
0.0509909690925017	0.2857390443483988	0.0034364261168384
6.804494736399899e-06	0.6648705800374349	0.8334534967555876
0.0065655482556115	0.6084166367848715	0.0204787234042553
6.996586872175358e-05	0.6430941422780355	0.9699510831586304
0.0002559300719522	0.6217281023661295	0.2460324136384029
3.353492357947943e-05	0.5918910503387451	0.9986012681835136
0.5880559289553956	-7.858339661955446e-07	0.0
0.004561492167586	-6.106482639249104e-06	0.0
0.6044662497182505	-2.433266066267e-06	0.0
0.1923613781934767	-7.687704055570066e-07	0.0
1.7804213507760047e-05	0.5893219312032064	0.999279379157428
1.852217946175728e-05	0.537239154179891	1.0
2.4932567233041405e-06	0.5347307920455933	1.0
7.28394400143593e-05	0.7139285405476888	0.5076212728081887
0.3070057306105173	-1.840846683383764e-06	0.0
0.0002391298045574	0.7190577189127604	0.1724137931034482
1.72961056979661e-06	0.6317765712738037	0.674209092813744
0.0076127235584188	-7.497093368632098e-06	0.0
0.5881644169405208	-9.744916800021503e-06	0.0
0.0001774808010557	0.5408760706583658	0.9965635738831616
0.0002720347388022	0.54023810227712	0.9
0.0017395045091133	0.5846077998479208	0.26818856718634
6.836984233318945e-05	0.6406497160593668	0.1905952380952381
1.1623262126792235e-06	0.6407065391540527	1.0
0.1811874368427162	-2.9570692277047783e-06	0.0
0.0001581817580874	0.5350821812947592	0.9696969696969696
2.474447829948336e-05	0.5770999987920126	0.3251023541453429
2.657150777014312e-06	0.5898834466934204	0.9518655403027104
1.6859652110980078e-06	0.5907876094182333	0.7186311787072244
0.0287037292351915	-2.774697956435072e-06	0.0
3.661229138539442e-05	0.6550995508829752	0.9988636363636364
0.0028354821839154	0.6243400573730469	0.0951530612244897
0.0007087668432353	0.5322374105453491	0.8823529411764706
0.3518108867024094	-5.726741771165204e-07	0.0
0.0070703199312293	0.5153655211130778	0.2585034013605442
0.0014034863606329	0.6319889624913534	0.010058639931902
0.0019514508705608	0.5915115674336752	0.069015444015444
6.333680364992675e-05	0.5410220225652059	1.0
0.0002227612908644	0.5821444988250732	0.8714598786244101
3.09550557459762e-06	0.6622018416722616	0.7556374881065652
0.2879639623156904	-4.002480030370255e-06	0.0
0.2727505168547131	-6.006045926672717e-06	0.0
0.0002379953917515	0.6453220049540201	0.515435041716329
2.1904498948954567e-06	0.5718072255452474	0.5235573553461569
6.539094657944545e-06	0.6316936016082764	0.3101140259640201
2.874227754522756e-06	0.6010613441467285	0.6055555555555555
0.1519043876732076	-4.5318571816703e-06	0.0
0.0001400816864734	0.6800181070963541	0.2629430505774592
0.4309545685707164	-4.035259128916853e-06	0.0
1.1536281914501012e-06	0.5834594170252482	0.5035139379662348
0.0001255154015974	0.6414506435394287	0.2290556850341268
0.0642165236241984	0.2758071621259053	0.0101010101010101
5.656581226077679e-05	0.5965191920598348	0.9996874999999998
4.644561313812815e-06	0.531958262125651	1.0
7.09777991011809e-06	0.5757736762364706	0.4253892185202089
0.0032679985791371	0.6160592238108317	0.0910543130990415
0.0046964987000203	0.5885672569274902	0.0302886140183951
4.1289598157572224e-05	0.6415528853734335	0.9885290148448044
0.0213273433278894	-2.487982480185261e-06	0.0
0.0029771371173704	0.5882510741551717	0.0240021998742928
5.272565992840947e-06	0.5997149149576823	0.9998785228377064
0.8407559338053706	-1.2710102055280004e-06	0.0
9.473058227884532e-05	0.6291915575663248	0.6657372211663499
1.972174190846442e-05	0.6541573603947958	0.998913043478261
0.0072628243819707	-4.302229778356074e-06	0.0
0.0001709710598016	0.6454261144002279	0.888701923076923
3.540504700877648e-06	0.5906668901443481	1.0
0.452611453651815	-3.097344839867825e-08	0.0
3.6887898566296925e-05	0.59746781984965	0.9974215246636772
0.0040643410696021	0.527287483215332	0.3126614987080103
0.017985769330749	0.5688907702763876	0.0086772983114446
3.233558494263725e-06	0.6279449860254923	0.5325189753320683
0.0088665612672364	-4.969161940001261e-06	0.0
0.0135225002295371	0.4528764486312866	0.015527950310559
0.5005224699164662	-1.116299851370665e-06	0.0
2.4748373404717905e-06	0.7411248683929443	0.649449477709622
0.0087126422622941	-3.1917873760297275e-06	0.0
0.8768980974343697	-1.0228027349512558e-06	0.0
0.0002192421573994	0.6820977528889974	0.0984919432585043
7.769828007483803e-06	0.6569987535476685	0.6912717807054823
0.0001114370752667	0.6405013004938761	0.4001683147485799
1.3907622029479211e-06	0.6708226998647054	0.5755147527064317
0.0034071077741983	0.5890129804611206	0.0487152034261242
2.9250234981469986e-06	0.2295946280161539	0.1475687403682375
0.0146876198702947	0.569861650466919	0.0147938829787234
0.0002537770490777	0.5405106544494629	0.9931271477663228
9.478507751367348e-05	0.6384488344192505	0.9849155826183228
5.678220016111884e-06	0.7387466430664062	0.6736444994525634
1.1361493033343258e-05	0.7370866934458414	0.8131463146314631
0.2266470680732725	-3.032463306832748e-06	0.0
3.007557770535615e-06	0.6641872326532999	0.7212636978316624
0.0013231713119638	0.623578945795695	0.0868013055895552
0.4509217929739783	-3.4891466687743864e-06	0.0
0.5604336360088583	-2.431083430565195e-06	0.0
0.1090405305595876	-2.113685089473923e-06	0.0
1.6899061870887938e-06	0.7334438959757487	0.6607616102978293
4.999024186696314e-06	0.5390522480010986	1.0
0.008429145417465	0.5680960416793823	0.0112841703750794
0.0030402447756807	-2.246291993894071e-06	0.0
2.1901491281586195e-05	0.6808826128641764	0.3106108478146392
0.0003340222747031	0.5405723253885905	0.9498525073746312
0.0017297170498854	0.6204493045806885	0.0527457207032762
1.1312254786221126e-06	0.5373384555180868	1.0
1.4627797573424918e-05	0.6714579264322916	0.6791649939783219
0.0055232628809459	0.6187775929768881	0.0241596638655462
0.0020330967038818	0.5866190989812216	0.091063829787234
0.0299114159437553	-4.679333187596058e-07	0.0
2.851104063546593e-06	0.6688321431477865	0.9365461847389558
0.0001815179199605	0.6461296876271566	0.1167526908793353
0.1905876754403007	0.2536166508992513	0.0051282051282051
0.0027604500655949	0.6217827002207438	0.0680415263748597
0.0003236691408745	0.5900657574335734	0.9628571428571427
0.7671216033735467	-4.984214077315603e-06	0.0
0.0015535972740365	0.5802784363428751	0.058406496927129
0.0133090854493563	-3.4407647338715225e-07	0.0
0.0072649536817238	0.6108067830403646	0.00634765625
0.3044225409719152	-5.069021123442023e-06	0.0
4.38077181404686e-06	0.5883253812789917	0.2662306558585114
2.3159867697261914e-05	0.5869490702946981	0.7252055660974067
0.0020033385835226	0.5767572323481241	0.0668185488522321
4.126183511825549e-05	0.5924655993779501	1.0
0.6185057456165027	-7.590003709386413e-06	0.0
0.3641153871006833	-4.781848474522121e-06	0.0
0.0208053917256324	-6.266539761175712e-06	0.0
2.902784958276053e-05	0.5913060903549194	0.9997384937238492
0.0214915285630317	0.4700760046641032	0.0144927536231884
1.8438178205373223e-05	0.591199517250061	1.0
0.0312447825935857	-2.244099808497898e-06	0.0
2.783485053732424e-06	0.6713500817616781	1.0
0.0019209412707438	0.6170570055643717	0.0191201215871465
0.007754369253665	-5.469869696147119e-06	0.0
0.7493653378849873	-2.891603799071163e-06	0.0
0.0022685502016004	0.5291999181111654	0.6530612244897959
0.000713340442172	0.6263297001520792	0.0607285208148804
8.972464582740467e-06	0.6415120363235474	0.2455088015432843
0.0046002922890638	0.5865678787231445	0.2419871794871795
0.00877731297914	0.5823317368825277	0.0884146341463414
7.442737474633316e-05	0.5899638334910074	0.191465535024902
0.1663302848205229	0.2624147733052571	0.0020703933747412
0.158060769375094	-5.055645184863049e-06	0.0
0.0048912386350725	-2.0647000080013336e-06	0.0
0.0023748484044196	0.6174862384796143	0.0339546904212031
3.5603742616410883e-06	0.591975728670756	1.0
0.0018419292902033	0.6298098961512247	0.0144290591200587
0.0019818972089269	0.5286261638005575	0.8431372549019608
0.6551712498975668	-1.8274621046051227e-06	0.0
0.0041893606506336	0.6201111078262329	0.0041306796845662
0.5448326250093551	-3.4706824105038927e-06	0.0
0.0163755599517253	-1.8926102711702697e-06	0.0
7.13433808752594e-05	0.5764791965484619	0.1547445071558153
0.0044650661215612	0.5893631378809611	0.0177883525946068
1.3880160134951056e-05	0.5408051013946533	1.0
0.0011517895427758	0.579447865486145	0.0342203494189178
0.0011545557405218	-3.537067641445901e-06	0.0
0.0568585871189355	0.3919012546539306	0.0136054421768707
0.0033331763026324	0.6150333881378174	0.0334313005143277
0.0002898013753091	0.6316478649775187	0.3186304750154225
0.0014278453822582	0.6193717320760092	0.0583623693379791
0.0013666273575648	0.5879716873168945	0.1537593984962406
4.056165757490345e-06	0.5388567050298055	1.0
0.0026889550488576	0.5891798734664917	0.0225355239786856
0.0001558643388226	0.5584390163421631	0.0438690791214607
1.201375589116999e-05	0.6580444971720377	0.8774177949709865
0.0268902149464501	0.4568627675374349	0.0909090909090909
6.476023201308073e-06	0.6668907801310221	0.8118466517954773
0.0073966582056722	0.4879188140233357	0.025287356321839
8.008328191596164e-05	0.589415709177653	0.9991749174917492
0.1053826761791281	-3.3908542415398797e-06	0.0
3.833349945274333e-05	0.5367044607798258	1.0
2.993336324049734e-05	0.5909775892893473	0.4235671976306732
0.0459642881992253	0.4032721916834513	0.0272108843537414
1.955980236403516e-06	0.541566809018453	1.0
1.3627223479499927e-05	0.5910669167836508	0.9998770894788592
0.3866083166450095	-4.583414920489304e-06	0.0
0.0003246301631065	0.5377626021703085	0.8847736625514404
0.0051994492452686	-4.682516798008389e-06	0.0
6.526439663278395e-05	0.6840673287709554	0.5895307426416675
3.554943194803158e-05	0.5656540791193644	0.1606917155004021
0.0008851964757447	0.6377371152242025	0.017286216919076
0.0064222031252493	0.613850990931193	0.0547839506172839
0.0356894644459337	-4.741036718769465e-06	0.0
0.0057084751806275	0.6182466745376587	0.0032802088342378
0.0001463613863178	0.5413838624954224	0.9958592132505176
7.814941770479779e-06	0.535368005434672	1.0
0.0011224146543628	0.589043378829956	0.0375089734386216
0.0034801462087288	0.5831854343414307	0.0953237410071942
0.009562215271803	0.4725847641626994	0.0180878552971576
0.0036923432398811	-6.118437037609207e-06	0.0
0.0437463520002645	-5.5841671079785255e-06	0.0
0.0003699973030841	0.5868760744730631	0.7680370269534441
0.013919013868257	0.571210781733195	0.0536858974358974
1.3109136960142284e-05	0.6345090866088867	0.721816976127321
0.0690909399972782	-9.151273540434582e-07	0.0
0.019186304069664	0.4261985619862874	0.0340136054421768
0.3417088840316565	1.5242524871913097e-06	0.0
1.493685875687531e-05	0.664314866065979	0.9986263736263736
3.8349738745665765e-06	0.5335354804992676	1.0
0.0002065114925463	0.6186289389928182	0.3688245591286307
1.4250669326642558e-06	0.5401645501454672	1.0
0.0037916673108011	-5.730686098104343e-06	0.0
0.4796828311980464	-2.023892344974835e-06	0.0
0.0020301659323415	0.6180590788523356	0.0911629434954007
2.2097193550142475e-05	0.6756141980489095	0.3609573672400897
7.290039396017741e-05	0.6398609479268392	0.6325415844375529
1.6598281376320476e-06	0.6720017592112223	0.6488727896668414
0.0016265750459374	0.5905375480651855	0.0087054198258916
1.1656828350202152e-05	0.6750238736470541	0.6874390701162354
0.0057206403573661	0.6176762580871582	0.0237794612794612
2.4854977496039933e-06	0.6559171279271444	0.3261264165026803
3.985676417758871e-06	0.6677271525065104	0.9842625899280576
0.0027831483878506	0.5202904542287191	0.3219461697722567
0.2538949445724981	-5.727169385257487e-06	0.0
0.0192787711532591	-1.6328041662442654e-06	0.0
1.403939697157166e-05	0.6030429204305013	0.94673248963561
0.1127233852782519	-4.383558310413112e-06	0.0
0.2993700554537635	0.217500627040863	0.0196078431372549
0.971958387080318	-3.855049726553261e-06	0.0
0.0064352641061155	0.5705156723658243	0.0258204633204633
0.2210853781969685	0.2430028915405273	0.0025839793281653
1.6668647215255612e-05	0.7376712958017985	0.5350965026846611
5.690563158320017e-05	0.5919195810953776	0.9973021582733812
0.0007236174652262	0.642907460530599	0.0266196279666452
0.4298404329559575	-1.2760190960155644e-06	0.0
0.310656698834194	4.656626136541793e-07	0.0
4.677014640325065e-06	0.6248805920282999	1.0
0.0010432099714956	0.59786323706309	0.1024129421442281
0.6921215549659367	-2.3179927666205917e-06	0.0
1.0967710288027064e-05	0.6777564684549967	0.3705853174603175
1.1905522565310446e-05	0.6537052790323893	0.9997373949579832
0.3714309866888189	-3.151654103324593e-06	0.0
7.078968040067522e-05	0.6688098112742106	0.9002403846153847
2.292406465838714e-06	0.591320792833964	1.0
1.1396345797848786e-06	0.7324843406677246	0.5135557596524073
8.300131327523991e-05	0.6572164297103882	0.2298914136336215
0.0008037038077882	0.5938941637674967	0.1529142108709888
0.0001441797645621	0.6821978092193604	0.1191474467614766
0.0144350560666553	-4.5440838221111335e-06	0.0
0.0295872267964677	0.3880531787872314	0.0202020202020202
0.2776530295368576	-3.347920331483086e-06	0.0
0.8193908864581642	-3.895445843227208e-06	0.0
0.0619498909102028	0.3861616849899292	0.0051679586563307
4.791361735458986e-05	0.5389824310938517	0.9948320413436692
1.980213621725956e-06	0.5371922651926676	1.0
0.19783463708526	-4.753834521883012e-06	0.0
0.0503720820302133	0.4062031904856364	0.0303030303030303
0.0071994430921962	0.5802953640619913	0.057845744680851
0.0333680716016428	-2.530796336941421e-06	0.0
0.0033602730927421	0.5294848283131918	0.3824289405684755
0.0001622161751951	0.5922200282414755	0.4200787401574803
1.1895468507089614e-05	0.6880737940470377	0.9990384615384617
0.0378771599339592	-3.913917377455316e-06	0.0
0.0017103995581535	0.5879954099655151	0.1073809523809523
8.122905989553781e-05	0.6519703070322672	0.1415741689235648
0.0010781090282404	0.5879286527633667	0.1640064340509774
4.349916898694506e-06	0.6667438348134359	0.999742445054945
0.0005990084277839	0.5370230674743652	0.7753623188405797
1.197612434268146e-06	0.6580144961675009	0.9829210836277974
0.0010858901332111	0.5373371044794718	0.6950904392764858
0.0189299393836137	0.5130550861358643	0.0188034188034188
0.0037688869547739	0.58985702196757	0.0142509558567952
6.576679514615045e-05	0.6434828440348307	0.9129221732745962
1.993383167960204e-05	0.5406045913696289	0.9977011494252872
0.5420751267056911	-1.9674416762427427e-06	0.0
0.0001826856610467	0.5917876958847046	0.9889322916666666
0.0083190383815651	-6.959500751690939e-06	0.0
3.614749322632701e-05	0.5913712978363037	0.1087648396059611
0.343838195190044	-3.2310275249377205e-06	0.0
0.0091632475252654	-4.477862603380345e-06	0.0
0.0096716977323325	0.4707475503285726	0.0476190476190476
0.0077087933786203	0.514031171798706	0.120274914089347
0.0045739173098861	0.5895810524622599	0.0302686671318911
0.1168972949847796	-1.5930878968598945e-06	0.0

